Towards understanding the performance of IEEE 802.11p MAC in heterogeneous traffic conditions

Motivated by the need to study the performance of vehicular communication protocols as applicable to heterogeneous traffic conditions, we study the performance of IEEE 802.11p medium access protocol under such a traffic setup. We consider a setup comprising connected vehicles and human-driven Motorised Two Wheelers (MTWs), where the connected vehicles are required to move as platoon with a desired constant headway despite interruptions from the two wheelers. We invoke specific mobility models for the movement of the vehicles--car following models for connected vehicle platoons and gap-acceptance model to capture the movement of the MTWs--and use them to configure (i) the traffic setup and (ii) the rate at which data packets related to safety-critical messages need to be transmitted. A control-theoretic analysis of the car-following models yields a bound on the admissible communication delay to ensure non-oscillatory convergence of the platoon headway. We then use suitable Markov chain models to derive the distribution of the MAC access delay experienced by packets pertaining to safety-critical events as well as routine safety messages. The distribution along with the bound on the admissible delay enables us to derive the reliability of the 802.11p MAC protocol in terms of traffic and EDCA parameters. Our study highlights the need for redesign of MAC protocols for vehicular communications for safety-critical applications in heterogeneous conditions.

==> F1.dat <==
x y1 y2 y3 y4
3 0.98583 1.6916 0.98637 1.6937
4 0.93659 1.4912 0.93569 1.4875
5 0.90663 1.3674 0.90724 1.3699
6 0.88636 1.2827 0.88448 1.2749
7 0.87205 1.2226 0.87293 1.2263
8 0.86117 1.1767 0.86161 1.1786
9 0.85244 1.1397 0.85213 1.1385
10 0.8459 1.112 0.84457 1.1063


==> F2.dat <==
x y1 y2 y3 y4
3 0.99151 1.7145 0.99101 1.7125
4 0.94112 1.5098 0.93963 1.5037
5 0.91045 1.3833 0.90999 1.3813
6 0.88969 1.2968 0.89061 1.3006
7 0.87506 1.2354 0.8756 1.2377
8 0.86394 1.1885 0.86244 1.1822
9 0.85501 1.1507 0.85475 1.1496
10 0.84833 1.1224 0.84721 1.1176


==> F3.dat <==
x y1 y2 y3 y4
3 0.98539 1.6898 0.98364 1.6827
4 0.93638 1.4903 0.93485 1.484
5 0.90645 1.3666 0.90576 1.3638
6 0.88619 1.2821 0.88677 1.2845
7 0.8719 1.222 0.87257 1.2249
8 0.86103 1.1761 0.85857 1.1657
9 0.85231 1.1392 0.85227 1.139
10 0.84577 1.1114 0.84641 1.1141


==> F4.dat <==
x y1 y2 y3 y4
3 1.0042 1.7658 0.99966 1.7474
4 0.95098 1.5503 0.95105 1.5506
5 0.91827 1.4158 0.91974 1.4219
6 0.89618 1.324 0.89684 1.3268
7 0.8806 1.2588 0.88031 1.2576
8 0.86875 1.2089 0.87094 1.2182
9 0.85923 1.1687 0.85857 1.166
10 0.85211 1.1386 0.85072 1.1327


==> comm_delay_critical_MOVM.dat <==
x y z	
2.000000 0.007638 0.008677
2.100000 0.002208 0.007247
2.200000 0.007797 0.003593
2.300000 0.006420 0.006687
2.400000 0.015842 0.011369
2.500000 0.004699 0.012135
2.600000 0.009924 0.006367
2.700000 0.010201 0.006217
2.800000 0.008325 0.009773
2.900000 0.012649 0.009807
3.000000 0.010971 0.004468
3.100000 0.011385 0.010611
3.200000 0.011013 0.009492
3.300000 0.011983 0.006689
3.400000 0.010955 0.005706
3.500000 0.013040 0.004972
3.600000 0.007147 0.005820
3.700000 0.001254 0.011153
3.800000 0.012036 0.006106
3.900000 0.015783 0.003889
4.000000 0.011053 0.007504
4.100000 0.012731 0.008954
4.200000 0.008762 0.008204
4.300000 0.011448 0.009945
4.400000 0.016273 0.011273
4.500000 0.009234 0.008743
4.600000 0.008055 0.005747
4.700000 0.012849 0.012719
4.800000 0.010060 0.009774
4.900000 0.012384 0.011848
5.000000 0.009078 0.009039
5.100000 0.015952 0.012007
5.200000 0.020314 0.009335
5.300000 0.007780 0.007130
5.400000 0.009730 0.015760
5.500000 0.011800 0.011401
5.600000 0.013820 0.011878
5.700000 0.011450 0.005470
5.800000 0.008629 0.010898
5.900000 0.014432 0.009004
6.000000 0.022004 0.010468
6.100000 0.016549 0.014296
6.200000 0.011994 0.011775
6.300000 0.020004 0.009077
6.400000 0.017229 0.006402
6.500000 0.010731 0.010206
6.600000 0.020138 0.017654
6.700000 0.013387 0.010550
6.800000 0.016498 0.004214
6.900000 0.014846 0.004650
7.000000 0.021634 0.007419
7.100000 0.017982 0.008492
7.200000 0.019242 0.008351
7.300000 0.020432 0.012485
7.400000 0.027229 0.009652
7.500000 0.006512 0.007688
7.600000 0.025793 0.006988
7.700000 0.023851 0.010709
7.800000 0.026741 0.004259
7.900000 0.017740 0.006607
8.000000 0.035630 0.012946
8.100000 0.027141 0.007091
8.200000 0.016644 0.009547
8.300000 0.025972 0.009536
8.400000 0.023847 0.004000
8.500000 0.017758 0.007834
8.600000 0.010554 0.011985
8.700000 0.021902 0.010497
8.800000 0.012212 0.013892
8.900000 0.022673 0.009436
9.000000 0.020819 0.009533
9.100000 0.009896 0.009439
9.200000 0.015757 0.007272
9.300000 0.013812 0.008622
9.400000 0.008505 0.013188
9.500000 0.024805 0.010127
9.600000 0.021385 0.007715
9.700000 0.028412 0.009690
9.800000 0.017214 0.014108
9.900000 0.020572 0.008215
10.000000 0.020250 0.007391


==> critical_delay_FVD.dat <==
x y
2.000000 0.057767
2.500000 0.063423
3.000000 0.067671
3.500000 0.070764
4.000000 0.072854
4.500000 0.074025
5.000000 0.074308
5.500000 0.073694
6.000000 0.072136
6.500000 0.069556
7.000000 0.065842
7.500000 0.060851
8.000000 0.054402
8.500000 0.046280
9.000000 0.036225
9.500000 0.023936
10.000000 0.009058


==> critical_delay_OVM.dat <==
x y
2.000000 0.055977
2.500000 0.063519
3.000000 0.070055
3.500000 0.075801
4.000000 0.080901
4.500000 0.085451
5.000000 0.089511
5.500000 0.093112
6.000000 0.096261
6.500000 0.098946
7.000000 0.101132
7.500000 0.102765
8.000000 0.103768
8.500000 0.104042
9.000000 0.103465
9.500000 0.101885
10.000000 0.099123


==> critical_delay_stability_FVD.dat <==
x y z
2.000000 0.030837 0.014726
2.100000 0.015929 0.000000
2.200000 0.000000 0.000000
2.300000 0.000000 0.000000
2.400000 0.052319 0.029175
2.500000 0.125165 0.100152
2.600000 0.053638 0.026711
2.700000 0.029429 0.000543
2.800000 0.138188 0.107298
2.900000 0.000000 0.000000
3.000000 0.000000 0.000000
3.100000 0.045643 0.008459
3.200000 0.067007 0.027631
3.300000 0.012212 0.000000
3.400000 0.015657 0.000000
3.500000 0.061091 0.014834
3.600000 0.085025 0.036371
3.700000 0.046900 0.000000
3.800000 0.000000 0.000000
3.900000 0.137821 0.081645
4.000000 0.000000 0.000000
4.100000 0.162381 0.100897
4.200000 0.115249 0.051015
4.300000 0.047570 0.000000
4.400000 0.023772 0.000000
4.500000 0.125439 0.052537
4.600000 0.094542 0.018596
4.700000 0.129320 0.050246
4.800000 0.168809 0.086516
4.900000 0.038021 0.000000
5.000000 0.122547 0.033516
5.100000 0.100457 0.007892
5.200000 0.000000 0.000000
5.300000 0.092234 0.000000
5.400000 0.114481 0.010539
5.500000 0.081139 0.000000
5.600000 0.109265 0.000000
5.700000 0.185888 0.069162
5.800000 0.093314 0.000000
5.900000 0.134255 0.008032
6.000000 0.143978 0.012663
6.100000 0.106508 0.000000
6.200000 0.140145 0.000000
6.300000 0.182900 0.034690
6.400000 0.221738 0.067279
6.500000 0.134984 0.000000
6.600000 0.134681 0.000000
6.700000 0.170763 0.000000
6.800000 0.183601 0.000336
6.900000 0.200358 0.008785
7.000000 0.209923 0.009530
7.100000 0.223136 0.013373
7.200000 0.150104 0.000000
7.300000 0.173465 0.000000
7.400000 0.260455 0.018867
7.500000 0.215789 0.000000
7.600000 0.293419 0.027063
7.700000 0.312665 0.032709
7.800000 0.296122 0.001681
7.900000 0.293672 0.000000
8.000000 0.347235 0.020935
8.100000 0.406806 0.063004
8.200000 0.311730 0.000000
8.300000 0.392041 0.009749
8.400000 0.387726 0.000000
8.500000 0.380002 0.000000
8.600000 0.426735 0.000000
8.700000 0.452816 0.000000
8.800000 0.460584 0.000000
8.900000 0.477084 0.000000
9.000000 0.561051 0.000000
9.100000 0.544074 0.000000
9.200000 0.562631 0.000000
9.300000 0.608574 0.000000
9.400000 0.737656 0.032331
9.500000 0.641645 0.000000
9.600000 0.790833 0.000000
9.700000 0.683798 0.000000
9.800000 0.858953 0.000000
9.900000 0.884405 0.000000
10.000000 0.869380 0.000000


==> criticaldelay.dat <==
x y
3 0.122534768914849	
4 0.182823430789051	
5 0.268624737952671	
6 0.396120501110609	
7 0.590779576201545	
8 0.893808315987209	
9 1.37207677903049	
10 2.13103289386966							


==> delay_f1.dat <==
x y1 y2 y3 y4
2.000000 5.220998 11.840850 5.26330049557979 11.8893194676223
3.000000 4.377671 10.560627 4.40209102777093 10.6064572422383
4.000000 3.828367 9.404879 3.82189708854389 9.38961958937783
5.000000 3.427713 8.401128 3.41565556734834 8.36842312514906
6.000000 3.160073 7.655863 3.15527195641195 7.64197564935488
7.000000 2.948504 7.023681 2.95200761199088 7.03434128785943
8.000000 2.799813 6.557401 2.81099948327876 6.59328155517925
9.000000 2.678287 6.162613 2.68520046745935 6.18549552056673
10.000000 2.587844 5.860944 2.59892845156918 5.89842298309182								


==> delay_f2.dat <==
x y1 y2 y3 y4
2.000000 5.467865 12.108378 5.51097713678396 12.1487696655977
3.000000 4.667956 11.075224 4.68350093953460 11.1002204993850
4.000000 4.083441 9.979185 4.09284151518788 9.99885531203265
5.000000 3.669496 9.029005 3.67053679245258 9.03146333894379
6.000000 3.368706 8.248186 3.34841209647923 8.19174938872564
7.000000 3.149033 7.629995 3.14678878010154 7.62313694342667
8.000000 2.995248 7.173831 2.99841339331182 7.18341779318212
9.000000 2.853472 6.735173 2.84600963180167 6.71160159813614
10.000000 2.747772 6.397346 2.73847256661553 6.36646596241983								


==> delay_f3.dat <==
x y1 y2 y3 y4
2 5.1896 11.803 5.2236 11.843
3 4.3777 10.561 4.3881 10.58
4 3.8013 9.3408 3.8088 9.3586
5 3.4277 8.4012 3.4391 8.4317
6 3.1403 7.5978 3.139 7.5938
7 2.9485 7.0237 2.946 7.0161
8 2.7998 6.5574 2.7891 6.5228
9 2.6645 6.1164 2.6606 6.1035
10 2.5752 5.8178 2.5689 5.7959


==> delay_f4.dat <==
x y1 y2 y3 y4
2 4.0883 9.9661 4.0992 9.9891
3 3.3653 8.2161 3.3772 8.2482
4 2.954 7.0239 2.957 7.0331
5 2.6914 6.1885 2.6955 6.2018
6 2.494 5.5215 2.4939 5.5215
7 2.3666 5.0743 2.3598 5.0503
8 2.269 4.7224 2.278 4.7554
9 2.19 4.4318 2.1882 4.4251
10 2.1311 4.2117 2.1267 4.1949


==> ovm_rel_f1.dat <==
x y1 y2
2.000000 0.606567 0.289325
2.500000 0.706228 0.353920
3.000000 0.837234 0.469228
3.500000 0.858975 0.488791
4.000000 0.880110 0.510928
4.500000 0.906899 0.546019
5.000000 0.956643 0.643557
5.500000 0.930208 0.579364
6.000000 0.962779 0.653743
6.500000 0.989991 0.770440
7.000000 0.981562 0.718277
7.500000 0.991220 0.775102
8.000000 0.993470 0.793142
8.500000 0.984536 0.727044
9.000000 0.994163 0.796823
9.500000 0.997926 0.851229
10.000000 0.997297 0.837273


==> ovm_rel_f2.dat <==
x y1 y2
2.000000 0.576529 0.280464
2.500000 0.674779 0.340704
3.000000 0.809597 0.450441
3.500000 0.832062 0.466977
4.000000 0.854429 0.486305
4.500000 0.883762 0.518588
5.000000 0.941546 0.613188
5.500000 0.909717 0.547749
6.000000 0.948612 0.620012
6.500000 0.984199 0.737458
7.000000 0.972489 0.682463
7.500000 0.985826 0.739917
8.000000 0.989092 0.757796
8.500000 0.976267 0.688153
9.000000 0.990063 0.759866
9.500000 0.996056 0.817597
10.000000 0.994981 0.801689


==> ovm_rel_f3.dat <==
x y1 y2
2.000000 0.607632 0.289600
2.500000 0.707428 0.354508
3.000000 0.838323 0.470199
3.500000 0.860073 0.490019
4.000000 0.881182 0.512391
4.500000 0.907876 0.547707
5.000000 0.957268 0.645458
5.500000 0.931092 0.581399
6.000000 0.963377 0.655931
6.500000 0.990221 0.772562
7.000000 0.981938 0.720629
7.500000 0.991436 0.777404
8.000000 0.993643 0.795459
8.500000 0.984882 0.729648
9.000000 0.994326 0.799268
9.500000 0.997996 0.853423
10.000000 0.997385 0.839614


==> ovm_rel_f4.dat <==
x y1 y2
2.000000 0.741535 0.364076
2.500000 0.833247 0.445519
3.000000 0.930901 0.580362
3.500000 0.944913 0.606200
4.000000 0.957290 0.633801
4.500000 0.971067 0.673715
5.000000 0.990892 0.771345
5.500000 0.981635 0.712933
6.000000 0.992942 0.785351
6.500000 0.999037 0.883274
7.000000 0.997609 0.844185
7.500000 0.999231 0.889245
8.000000 0.999515 0.903104
8.500000 0.998222 0.855030
9.000000 0.999599 0.907376
9.500000 0.999918 0.942405
10.000000 0.999878 0.934692


==> pmf0_lambda1.dat <==
x y1
1.420667 0.125000
1.433667 0.097668
1.446667 0.076312
1.459667 0.059626
1.472667 0.046588
1.485667 0.036401
1.498667 0.028442
1.511667 0.022223
2.899333 0.027332
2.912333 0.042712
2.925333 0.050059
2.938333 0.052151
2.951333 0.050934
2.964333 0.047757
2.977333 0.043533
4.378000 0.005976
4.391000 0.014009
4.404000 0.021891
4.417000 0.028508
4.430000 0.033412
4.443000 0.036548
5.856667 0.001307
5.869667 0.004084
5.882667 0.007978
5.895667 0.012467
5.908667 0.017047
7.335333 0.000286
7.348333 0.001116
7.361333 0.002617
7.374333 0.004770
8.814000 0.000062
8.827000 0.000293
8.840000 0.000801
10.292667 0.000014
10.305667 0.000075
11.771333 0.000003



==> pmf0_lambda2.dat <==
x y1
1.420667 0.125000
1.433667 0.093771
1.446667 0.070344
1.459667 0.052769
1.472667 0.039586
1.485667 0.029696
1.498667 0.022277
1.511667 0.016711
2.899333 0.031229
2.912333 0.046854
2.925333 0.052723
2.938333 0.052734
2.951333 0.049449
2.964333 0.044514
2.977333 0.038959
4.378000 0.007802
4.391000 0.017559
4.404000 0.026344
4.417000 0.032937
4.430000 0.037062
4.443000 0.038924
5.856667 0.001949
5.869667 0.005849
5.882667 0.010969
5.895667 0.016458
5.908667 0.021605
7.335333 0.000487
7.348333 0.001827
7.361333 0.004111
7.374333 0.007195
8.814000 0.000122
8.827000 0.000548
8.840000 0.001438
10.292667 0.000030
10.305667 0.000160
11.771333 0.000008



==> pmf0_lambda3.dat <==
x y1
1.420667 0.125000
1.433667 0.097975
1.446667 0.076793
1.459667 0.060190
1.472667 0.047177
1.485667 0.036977
1.498667 0.028983
1.511667 0.022717
2.899333 0.027025
2.912333 0.042365
2.925333 0.049808
2.938333 0.052053
2.951333 0.050998
2.964333 0.047967
2.977333 0.043863
4.378000 0.005843
4.391000 0.013739
4.404000 0.021537
4.417000 0.028134
4.430000 0.033078
4.443000 0.036297
5.856667 0.001263
5.869667 0.003960
5.882667 0.007761
5.895667 0.012165
5.908667 0.016687
7.335333 0.000273
7.348333 0.001070
7.361333 0.002517
7.374333 0.004603
8.814000 0.000059
8.827000 0.000278
8.840000 0.000762
10.292667 0.000013
10.305667 0.000070
11.771333 0.000003



==> pmf0_lambda4.dat <==
x y1
1.420667 0.125000
1.433667 0.108798
1.446667 0.094696
1.459667 0.082421
1.472667 0.071738
1.485667 0.062440
1.498667 0.054346
1.511667 0.047302
2.899333 0.016202
2.912333 0.028204
2.925333 0.036823
2.938333 0.042733
2.951333 0.046493
2.964333 0.048560
2.977333 0.049310
4.378000 0.002100
4.391000 0.005484
4.404000 0.009546
4.417000 0.013847
4.430000 0.018079
4.443000 0.022030
5.856667 0.000272
5.869667 0.000948
5.882667 0.002062
5.895667 0.003590
5.908667 0.005468
7.335333 0.000035
7.348333 0.000154
7.361333 0.000401
7.374333 0.000814
8.814000 0.000005
8.827000 0.000024
8.840000 0.000073
10.292667 0.000001
10.305667 0.000004
11.771333 0.000000



==> pmf1_lambda1.dat <==
x y1
1.420667 0.062421
1.433667 0.038046
1.446667 0.023189
1.459667 0.014134
1.472667 0.008615
1.485667 0.005251
1.491667 0.000000
1.498667 0.003200
1.504667 0.000000
1.511667 0.001951
1.517667 0.000000
1.524667 0.001189
1.530667 0.000000
1.537667 0.000725
1.543667 0.000000
1.550667 0.000442
1.556667 0.000000
1.563667 0.000269
1.569667 0.000000
1.576667 0.000164
1.582667 0.000000
1.589667 0.000100
1.595667 0.000000
1.602667 0.000061
1.608667 0.000000
1.615667 0.000037
1.621667 0.000000
1.628667 0.000000
1.634667 0.000000
1.641667 0.000000
1.647667 0.000000
1.654667 0.000000
1.660667 0.000000
1.667667 0.000000
1.673667 0.000000
1.680667 0.000000
1.686667 0.000000
1.693667 0.000000
1.699667 0.000000
1.706667 0.000000
1.712667 0.000000
1.719667 0.000000
1.725667 0.000000
1.732667 0.000000
1.738667 0.000000
1.745667 0.000000
1.751667 0.000000
1.758667 0.000000
1.764667 0.000000
1.771667 0.000000
1.777667 0.000000
1.784667 0.000000
1.790667 0.000000
1.797667 0.000000
1.803667 0.000000
1.810667 0.000000
1.816667 0.000000
1.823667 0.000000
1.829667 0.000000
1.836667 0.000000
1.842667 0.000000
1.849667 0.000000
1.855667 0.000000
1.862667 0.000000
1.868667 0.000000
1.875667 0.000000
1.881667 0.000000
1.888667 0.000000
1.894667 0.000000
1.901667 0.000000
1.907667 0.000000
1.914667 0.000000
1.920667 0.000000
1.927667 0.000000
1.933667 0.000000
1.940667 0.000000
1.946667 0.000000
1.953667 0.000000
1.959667 0.000000
1.966667 0.000000
1.972667 0.000000
1.979667 0.000000
1.985667 0.000000
1.992667 0.000000
1.998667 0.000000
2.005667 0.000000
2.011667 0.000000
2.018667 0.000000
2.024667 0.000000
2.031667 0.000000
2.037667 0.000000
2.044667 0.000000
2.050667 0.000000
2.057667 0.000000
2.063667 0.000000
2.070667 0.000000
2.076667 0.000000
2.083667 0.000000
2.089667 0.000000
2.096667 0.000000
2.102667 0.000000
2.109667 0.000000
2.115667 0.000000
2.122667 0.000000
2.128667 0.000000
2.135667 0.000000
2.141667 0.000000
2.148667 0.000000
2.154667 0.000000
2.161667 0.000000
2.167667 0.000000
2.174667 0.000000
2.180667 0.000000
2.187667 0.000000
2.193667 0.000000
2.200667 0.000000
2.206667 0.000000
2.213667 0.000000
2.219667 0.000000
2.226667 0.000000
2.232667 0.000000
2.239667 0.000000
2.245667 0.000000
2.252667 0.000000
2.258667 0.000000
2.265667 0.000000
2.271667 0.000000
2.278667 0.000000
2.284667 0.000000
2.291667 0.000000
2.297667 0.000000
2.304667 0.000000
2.310667 0.000000
2.317667 0.000000
2.323667 0.000000
2.330667 0.000000
2.336667 0.000000
2.343667 0.000000
2.349667 0.000000
2.356667 0.000000
2.362667 0.000000
2.369667 0.000000
2.375667 0.000000
2.382667 0.000000
2.388667 0.000000
2.395667 0.000000
2.401667 0.000000
2.408667 0.000000
2.414667 0.000000
2.421667 0.000000
2.427667 0.000000
2.440667 0.000000
2.453667 0.000000
2.466667 0.000000
2.479667 0.000000
2.912333 0.024378
2.925333 0.029717
2.938333 0.027169
2.951333 0.022079
2.964333 0.016822
2.977333 0.012304
2.983333 0.000000
2.990333 0.008749
2.996333 0.000000
3.003333 0.006094
3.009333 0.000000
3.016333 0.004179
3.022333 0.000000
3.029333 0.002830
3.035333 0.000000
3.042333 0.001897
3.048333 0.000000
3.055333 0.001262
3.061333 0.000000
3.068333 0.000833
3.074333 0.000000
3.081333 0.000547
3.087333 0.000000
3.094333 0.000357
3.100333 0.000000
3.107333 0.000000
3.113333 0.000000
3.120333 0.000000
3.126333 0.000000
3.133333 0.000000
3.139333 0.000000
3.146333 0.000000
3.152333 0.000000
3.159333 0.000000
3.165333 0.000000
3.172333 0.000000
3.178333 0.000000
3.185333 0.000000
3.191333 0.000000
3.198333 0.000000
3.204333 0.000000
3.211333 0.000000
3.217333 0.000000
3.224333 0.000000
3.230333 0.000000
3.237333 0.000000
3.243333 0.000000
3.250333 0.000000
3.256333 0.000000
3.263333 0.000000
3.269333 0.000000
3.276333 0.000000
3.282333 0.000000
3.289333 0.000000
3.295333 0.000000
3.302333 0.000000
3.308333 0.000000
3.315333 0.000000
3.321333 0.000000
3.328333 0.000000
3.334333 0.000000
3.341333 0.000000
3.347333 0.000000
3.354333 0.000000
3.360333 0.000000
3.367333 0.000000
3.373333 0.000000
3.380333 0.000000
3.386333 0.000000
3.393333 0.000000
3.399333 0.000000
3.406333 0.000000
3.412333 0.000000
3.419333 0.000000
3.425333 0.000000
3.432333 0.000000
3.438333 0.000000
3.445333 0.000000
3.451333 0.000000
3.458333 0.000000
3.464333 0.000000
3.471333 0.000000
3.477333 0.000000
3.484333 0.000000
3.490333 0.000000
3.497333 0.000000
3.503333 0.000000
3.510333 0.000000
3.516333 0.000000
3.523333 0.000000
3.529333 0.000000
3.536333 0.000000
3.542333 0.000000
3.549333 0.000000
3.555333 0.000000
3.562333 0.000000
3.568333 0.000000
3.575333 0.000000
3.581333 0.000000
3.588333 0.000000
3.594333 0.000000
3.601333 0.000000
3.607333 0.000000
3.614333 0.000000
3.620333 0.000000
3.627333 0.000000
3.633333 0.000000
3.640333 0.000000
3.646333 0.000000
3.653333 0.000000
3.659333 0.000000
3.666333 0.000000
3.672333 0.000000
3.679333 0.000000
3.685333 0.000000
3.692333 0.000000
3.698333 0.000000
3.705333 0.000000
3.711333 0.000000
3.718333 0.000000
3.724333 0.000000
3.731333 0.000000
3.737333 0.000000
3.744333 0.000000
3.750333 0.000000
3.757333 0.000000
3.763333 0.000000
3.770333 0.000000
3.776333 0.000000
3.783333 0.000000
3.789333 0.000000
3.796333 0.000000
3.802333 0.000000
3.809333 0.000000
3.815333 0.000000
3.822333 0.000000
3.828333 0.000000
3.835333 0.000000
3.841333 0.000000
3.848333 0.000000
3.854333 0.000000
3.861333 0.000000
3.867333 0.000000
3.874333 0.000000
3.880333 0.000000
3.887333 0.000000
3.893333 0.000000
3.900333 0.000000
3.906333 0.000000
3.919333 0.000000
3.932333 0.000000
3.945333 0.000000
3.958333 0.000000
4.404000 0.009520
4.417000 0.017408
4.430000 0.021221
4.443000 0.021557
4.456000 0.019709
4.469000 0.016817
4.475000 0.000000
4.482000 0.013667
4.488000 0.000000
4.495000 0.010710
4.501000 0.000000
4.508000 0.008160
4.514000 0.000000
4.521000 0.006079
4.527000 0.000000
4.534000 0.004446
4.540000 0.000000
4.547000 0.003203
4.553000 0.000000
4.560000 0.002277
4.566000 0.000000
4.573000 0.001602
4.579000 0.000000
4.586000 0.000001
4.592000 0.000000
4.599000 0.000001
4.605000 0.000000
4.612000 0.000000
4.618000 0.000000
4.625000 0.000000
4.631000 0.000000
4.638000 0.000000
4.644000 0.000000
4.651000 0.000000
4.657000 0.000000
4.664000 0.000000
4.670000 0.000000
4.677000 0.000000
4.683000 0.000000
4.690000 0.000000
4.696000 0.000000
4.703000 0.000000
4.709000 0.000000
4.716000 0.000000
4.722000 0.000000
4.729000 0.000000
4.735000 0.000000
4.742000 0.000000
4.748000 0.000000
4.755000 0.000000
4.761000 0.000000
4.768000 0.000000
4.774000 0.000000
4.781000 0.000000
4.787000 0.000000
4.794000 0.000000
4.800000 0.000000
4.807000 0.000000
4.813000 0.000000
4.820000 0.000000
4.826000 0.000000
4.833000 0.000000
4.839000 0.000000
4.846000 0.000000
4.852000 0.000000
4.859000 0.000000
4.865000 0.000000
4.872000 0.000000
4.878000 0.000000
4.885000 0.000000
4.891000 0.000000
4.898000 0.000000
4.904000 0.000000
4.911000 0.000000
4.917000 0.000000
4.924000 0.000000
4.930000 0.000000
4.937000 0.000000
4.943000 0.000000
4.950000 0.000000
4.956000 0.000000
4.963000 0.000000
4.969000 0.000000
4.976000 0.000000
4.982000 0.000000
4.989000 0.000000
4.995000 0.000000
5.002000 0.000000
5.008000 0.000000
5.015000 0.000000
5.021000 0.000000
5.028000 0.000000
5.034000 0.000000
5.041000 0.000000
5.047000 0.000000
5.054000 0.000000
5.060000 0.000000
5.067000 0.000000
5.073000 0.000000
5.080000 0.000000
5.086000 0.000000
5.093000 0.000000
5.099000 0.000000
5.106000 0.000000
5.112000 0.000000
5.119000 0.000000
5.125000 0.000000
5.132000 0.000000
5.138000 0.000000
5.145000 0.000000
5.151000 0.000000
5.158000 0.000000
5.164000 0.000000
5.171000 0.000000
5.177000 0.000000
5.184000 0.000000
5.190000 0.000000
5.197000 0.000000
5.203000 0.000000
5.210000 0.000000
5.216000 0.000000
5.223000 0.000000
5.229000 0.000000
5.236000 0.000000
5.242000 0.000000
5.249000 0.000000
5.255000 0.000000
5.262000 0.000000
5.268000 0.000000
5.275000 0.000000
5.281000 0.000000
5.288000 0.000000
5.294000 0.000000
5.301000 0.000000
5.307000 0.000000
5.314000 0.000000
5.320000 0.000000
5.327000 0.000000
5.333000 0.000000
5.340000 0.000000
5.346000 0.000000
5.353000 0.000000
5.359000 0.000000
5.366000 0.000000
5.372000 0.000000
5.379000 0.000000
5.385000 0.000000
5.398000 0.000000
5.411000 0.000000
5.424000 0.000000
5.437000 0.000000
5.895667 0.003718
5.908667 0.009065
5.921667 0.013812
5.934667 0.016837
5.947667 0.017959
5.960667 0.017514
5.966667 0.000000
5.973667 0.016012
5.979667 0.000000
5.986667 0.013942
5.992667 0.000000
5.999667 0.011685
6.005667 0.000000
6.012667 0.009496
6.018667 0.000000
6.025667 0.007524
6.031667 0.000000
6.038667 0.005837
6.044667 0.000000
6.051667 0.004447
6.057667 0.000000
6.064667 0.000002
6.070667 0.000000
6.077667 0.000002
6.083667 0.000000
6.090667 0.000001
6.096667 0.000000
6.103667 0.000001
6.109667 0.000000
6.116667 0.000001
6.122667 0.000000
6.129667 0.000000
6.135667 0.000000
6.142667 0.000000
6.148667 0.000000
6.155667 0.000000
6.161667 0.000000
6.168667 0.000000
6.174667 0.000000
6.181667 0.000000
6.187667 0.000000
6.194667 0.000000
6.200667 0.000000
6.207667 0.000000
6.213667 0.000000
6.220667 0.000000
6.226667 0.000000
6.233667 0.000000
6.239667 0.000000
6.246667 0.000000
6.252667 0.000000
6.259667 0.000000
6.265667 0.000000
6.272667 0.000000
6.278667 0.000000
6.285667 0.000000
6.291667 0.000000
6.298667 0.000000
6.304667 0.000000
6.311667 0.000000
6.317667 0.000000
6.324667 0.000000
6.330667 0.000000
6.337667 0.000000
6.343667 0.000000
6.350667 0.000000
6.356667 0.000000
6.363667 0.000000
6.369667 0.000000
6.376667 0.000000
6.382667 0.000000
6.389667 0.000000
6.395667 0.000000
6.402667 0.000000
6.408667 0.000000
6.415667 0.000000
6.421667 0.000000
6.428667 0.000000
6.434667 0.000000
6.441667 0.000000
6.447667 0.000000
6.454667 0.000000
6.460667 0.000000
6.467667 0.000000
6.473667 0.000000
6.480667 0.000000
6.486667 0.000000
6.493667 0.000000
6.499667 0.000000
6.506667 0.000000
6.512667 0.000000
6.519667 0.000000
6.525667 0.000000
6.532667 0.000000
6.538667 0.000000
6.545667 0.000000
6.551667 0.000000
6.558667 0.000000
6.564667 0.000000
6.571667 0.000000
6.577667 0.000000
6.584667 0.000000
6.590667 0.000000
6.597667 0.000000
6.603667 0.000000
6.610667 0.000000
6.616667 0.000000
6.623667 0.000000
6.629667 0.000000
6.636667 0.000000
6.642667 0.000000
6.649667 0.000000
6.655667 0.000000
6.662667 0.000000
6.668667 0.000000
6.675667 0.000000
6.681667 0.000000
6.688667 0.000000
6.694667 0.000000
6.701667 0.000000
6.707667 0.000000
6.714667 0.000000
6.720667 0.000000
6.727667 0.000000
6.733667 0.000000
6.740667 0.000000
6.746667 0.000000
6.753667 0.000000
6.759667 0.000000
6.766667 0.000000
6.772667 0.000000
6.779667 0.000000
6.785667 0.000000
6.792667 0.000000
6.798667 0.000000
6.805667 0.000000
6.811667 0.000000
6.818667 0.000000
6.824667 0.000000
6.831667 0.000000
6.837667 0.000000
6.844667 0.000000
6.850667 0.000000
6.857667 0.000000
6.863667 0.000000
6.876667 0.000000
6.889667 0.000000
6.902667 0.000000
6.915667 0.000000
7.387333 0.001452
7.400333 0.004425
7.413333 0.008091
7.426333 0.011507
7.439333 0.014027
7.452333 0.015390
7.458333 0.000000
7.465333 0.015634
7.471333 0.000000
7.478333 0.014974
7.484333 0.000000
7.491333 0.013690
7.497333 0.000000
7.504333 0.012053
7.510333 0.000000
7.517333 0.010285
7.523333 0.000000
7.530333 0.008548
7.536333 0.000000
7.543333 0.000005
7.549333 0.000000
7.556333 0.000004
7.562333 0.000000
7.569333 0.000003
7.575333 0.000000
7.582333 0.000002
7.588333 0.000000
7.595333 0.000002
7.601333 0.000000
7.608333 0.000001
7.614333 0.000000
7.621333 0.000001
7.627333 0.000000
7.634333 0.000001
7.640333 0.000000
7.647333 0.000001
7.653333 0.000000
7.660333 0.000000
7.666333 0.000000
7.673333 0.000000
7.679333 0.000000
7.686333 0.000000
7.692333 0.000000
7.699333 0.000000
7.705333 0.000000
7.712333 0.000000
7.718333 0.000000
7.725333 0.000000
7.731333 0.000000
7.738333 0.000000
7.744333 0.000000
7.751333 0.000000
7.757333 0.000000
7.764333 0.000000
7.770333 0.000000
7.777333 0.000000
7.783333 0.000000
7.790333 0.000000
7.796333 0.000000
7.803333 0.000000
7.809333 0.000000
7.816333 0.000000
7.822333 0.000000
7.829333 0.000000
7.835333 0.000000
7.842333 0.000000
7.848333 0.000000
7.855333 0.000000
7.861333 0.000000
7.868333 0.000000
7.874333 0.000000
7.881333 0.000000
7.887333 0.000000
7.894333 0.000000
7.900333 0.000000
7.907333 0.000000
7.913333 0.000000
7.920333 0.000000
7.926333 0.000000
7.933333 0.000000
7.939333 0.000000
7.946333 0.000000
7.952333 0.000000
7.959333 0.000000
7.965333 0.000000
7.972333 0.000000
7.978333 0.000000
7.985333 0.000000
7.991333 0.000000
7.998333 0.000000
8.004333 0.000000
8.011333 0.000000
8.017333 0.000000
8.024333 0.000000
8.030333 0.000000
8.037333 0.000000
8.043333 0.000000
8.050333 0.000000
8.056333 0.000000
8.063333 0.000000
8.069333 0.000000
8.076333 0.000000
8.082333 0.000000
8.089333 0.000000
8.095333 0.000000
8.102333 0.000000
8.108333 0.000000
8.115333 0.000000
8.121333 0.000000
8.128333 0.000000
8.134333 0.000000
8.141333 0.000000
8.147333 0.000000
8.154333 0.000000
8.160333 0.000000
8.167333 0.000000
8.173333 0.000000
8.180333 0.000000
8.186333 0.000000
8.193333 0.000000
8.199333 0.000000
8.206333 0.000000
8.212333 0.000000
8.219333 0.000000
8.225333 0.000000
8.232333 0.000000
8.238333 0.000000
8.245333 0.000000
8.251333 0.000000
8.258333 0.000000
8.264333 0.000000
8.271333 0.000000
8.277333 0.000000
8.284333 0.000000
8.290333 0.000000
8.297333 0.000000
8.303333 0.000000
8.310333 0.000000
8.316333 0.000000
8.323333 0.000000
8.329333 0.000000
8.336333 0.000000
8.342333 0.000000
8.355333 0.000000
8.368333 0.000000
8.381333 0.000000
8.394333 0.000000
8.879000 0.000567
8.892000 0.002074
8.905000 0.004424
8.918000 0.007190
8.931000 0.009861
8.944000 0.012020
8.950000 0.000000
8.957000 0.013432
8.963000 0.000000
8.970000 0.014035
8.976000 0.000000
8.983000 0.013901
8.989000 0.000000
8.996000 0.013179
9.002000 0.000000
9.009000 0.012049
9.015000 0.000000
9.022000 0.000007
9.028000 0.000000
9.035000 0.000006
9.041000 0.000000
9.048000 0.000005
9.054000 0.000000
9.061000 0.000004
9.067000 0.000000
9.074000 0.000003
9.080000 0.000000
9.087000 0.000003
9.093000 0.000000
9.100000 0.000002
9.106000 0.000000
9.113000 0.000002
9.119000 0.000000
9.126000 0.000001
9.132000 0.000000
9.139000 0.000001
9.145000 0.000000
9.152000 0.000001
9.158000 0.000000
9.165000 0.000001
9.171000 0.000000
9.178000 0.000000
9.184000 0.000000
9.191000 0.000000
9.197000 0.000000
9.204000 0.000000
9.210000 0.000000
9.217000 0.000000
9.223000 0.000000
9.230000 0.000000
9.236000 0.000000
9.243000 0.000000
9.249000 0.000000
9.256000 0.000000
9.262000 0.000000
9.269000 0.000000
9.275000 0.000000
9.282000 0.000000
9.288000 0.000000
9.295000 0.000000
9.301000 0.000000
9.308000 0.000000
9.314000 0.000000
9.321000 0.000000
9.327000 0.000000
9.334000 0.000000
9.340000 0.000000
9.347000 0.000000
9.353000 0.000000
9.360000 0.000000
9.366000 0.000000
9.373000 0.000000
9.379000 0.000000
9.386000 0.000000
9.392000 0.000000
9.399000 0.000000
9.405000 0.000000
9.412000 0.000000
9.418000 0.000000
9.425000 0.000000
9.431000 0.000000
9.438000 0.000000
9.444000 0.000000
9.451000 0.000000
9.457000 0.000000
9.464000 0.000000
9.470000 0.000000
9.477000 0.000000
9.483000 0.000000
9.490000 0.000000
9.496000 0.000000
9.503000 0.000000
9.509000 0.000000
9.516000 0.000000
9.522000 0.000000
9.529000 0.000000
9.535000 0.000000
9.542000 0.000000
9.548000 0.000000
9.555000 0.000000
9.561000 0.000000
9.568000 0.000000
9.574000 0.000000
9.581000 0.000000
9.587000 0.000000
9.594000 0.000000
9.600000 0.000000
9.607000 0.000000
9.613000 0.000000
9.620000 0.000000
9.626000 0.000000
9.633000 0.000000
9.639000 0.000000
9.646000 0.000000
9.652000 0.000000
9.659000 0.000000
9.665000 0.000000
9.672000 0.000000
9.678000 0.000000
9.685000 0.000000
9.691000 0.000000
9.698000 0.000000
9.704000 0.000000
9.711000 0.000000
9.717000 0.000000
9.724000 0.000000
9.730000 0.000000
9.737000 0.000000
9.743000 0.000000
9.750000 0.000000
9.756000 0.000000
9.763000 0.000000
9.769000 0.000000
9.776000 0.000000
9.782000 0.000000
9.789000 0.000000
9.795000 0.000000
9.802000 0.000000
9.808000 0.000000
9.815000 0.000000
9.821000 0.000000
9.834000 0.000000
9.847000 0.000000
9.860000 0.000000
9.873000 0.000000
10.370667 0.000221
10.383667 0.000945
10.396667 0.002304
10.409667 0.004212
10.422667 0.006418
10.435667 0.008606
10.441667 0.000000
10.448667 0.010491
10.454667 0.000000
10.461667 0.011876
10.467667 0.000000
10.474667 0.012667
10.480667 0.000000
10.487667 0.012868
10.493667 0.000000
10.500667 0.000008
10.506667 0.000000
10.513667 0.000008
10.519667 0.000000
10.526667 0.000007
10.532667 0.000000
10.539667 0.000006
10.545667 0.000000
10.552667 0.000005
10.558667 0.000000
10.565667 0.000005
10.571667 0.000000
10.578667 0.000004
10.584667 0.000000
10.591667 0.000003
10.597667 0.000000
10.604667 0.000003
10.610667 0.000000
10.617667 0.000002
10.623667 0.000000
10.630667 0.000002
10.636667 0.000000
10.643667 0.000001
10.649667 0.000000
10.656667 0.000001
10.662667 0.000000
10.669667 0.000001
10.675667 0.000000
10.682667 0.000001
10.688667 0.000000
10.695667 0.000000
10.701667 0.000000
10.708667 0.000000
10.714667 0.000000
10.721667 0.000000
10.727667 0.000000
10.734667 0.000000
10.740667 0.000000
10.747667 0.000000
10.753667 0.000000
10.760667 0.000000
10.766667 0.000000
10.773667 0.000000
10.779667 0.000000
10.786667 0.000000
10.792667 0.000000
10.799667 0.000000
10.805667 0.000000
10.812667 0.000000
10.818667 0.000000
10.825667 0.000000
10.831667 0.000000
10.838667 0.000000
10.844667 0.000000
10.851667 0.000000
10.857667 0.000000
10.864667 0.000000
10.870667 0.000000
10.877667 0.000000
10.883667 0.000000
10.890667 0.000000
10.896667 0.000000
10.903667 0.000000
10.909667 0.000000
10.916667 0.000000
10.922667 0.000000
10.929667 0.000000
10.935667 0.000000
10.942667 0.000000
10.948667 0.000000
10.955667 0.000000
10.961667 0.000000
10.968667 0.000000
10.974667 0.000000
10.981667 0.000000
10.987667 0.000000
10.994667 0.000000
11.000667 0.000000
11.007667 0.000000
11.013667 0.000000
11.020667 0.000000
11.026667 0.000000
11.033667 0.000000
11.039667 0.000000
11.046667 0.000000
11.052667 0.000000
11.059667 0.000000
11.065667 0.000000
11.072667 0.000000
11.078667 0.000000
11.085667 0.000000
11.091667 0.000000
11.098667 0.000000
11.104667 0.000000
11.111667 0.000000
11.117667 0.000000
11.124667 0.000000
11.130667 0.000000
11.137667 0.000000
11.143667 0.000000
11.150667 0.000000
11.156667 0.000000
11.163667 0.000000
11.169667 0.000000
11.176667 0.000000
11.182667 0.000000
11.189667 0.000000
11.195667 0.000000
11.202667 0.000000
11.208667 0.000000
11.215667 0.000000
11.221667 0.000000
11.228667 0.000000
11.234667 0.000000
11.241667 0.000000
11.247667 0.000000
11.254667 0.000000
11.260667 0.000000
11.267667 0.000000
11.273667 0.000000
11.280667 0.000000
11.286667 0.000000
11.293667 0.000000
11.299667 0.000000
11.312667 0.000000
11.325667 0.000000
11.338667 0.000000
11.351667 0.000000
11.862333 0.000086
11.875333 0.000422
11.888333 0.001157
11.901333 0.002350
11.914333 0.003939
11.927333 0.005762
11.933333 0.000000
11.940333 0.007609
11.946333 0.000000
11.953333 0.009276
11.959333 0.000000
11.966333 0.010600
11.972333 0.000000
11.979333 0.000007
11.985333 0.000000
11.992333 0.000008
11.998333 0.000000
12.005333 0.000008
12.011333 0.000000
12.018333 0.000007
12.024333 0.000000
12.031333 0.000007
12.037333 0.000000
12.044333 0.000006
12.050333 0.000000
12.057333 0.000006
12.063333 0.000000
12.070333 0.000005
12.076333 0.000000
12.083333 0.000004
12.089333 0.000000
12.096333 0.000004
12.102333 0.000000
12.109333 0.000003
12.115333 0.000000
12.122333 0.000003
12.128333 0.000000
12.135333 0.000002
12.141333 0.000000
12.148333 0.000002
12.154333 0.000000
12.161333 0.000001
12.167333 0.000000
12.174333 0.000001
12.180333 0.000000
12.187333 0.000001
12.193333 0.000000
12.200333 0.000001
12.206333 0.000000
12.213333 0.000000
12.219333 0.000000
12.226333 0.000000
12.232333 0.000000
12.239333 0.000000
12.245333 0.000000
12.252333 0.000000
12.258333 0.000000
12.265333 0.000000
12.271333 0.000000
12.278333 0.000000
12.284333 0.000000
12.291333 0.000000
12.297333 0.000000
12.304333 0.000000
12.310333 0.000000
12.317333 0.000000
12.323333 0.000000
12.330333 0.000000
12.336333 0.000000
12.343333 0.000000
12.349333 0.000000
12.356333 0.000000
12.362333 0.000000
12.369333 0.000000
12.375333 0.000000
12.382333 0.000000
12.388333 0.000000
12.395333 0.000000
12.401333 0.000000
12.408333 0.000000
12.414333 0.000000
12.421333 0.000000
12.427333 0.000000
12.434333 0.000000
12.440333 0.000000
12.447333 0.000000
12.453333 0.000000
12.460333 0.000000
12.466333 0.000000
12.473333 0.000000
12.479333 0.000000
12.486333 0.000000
12.492333 0.000000
12.499333 0.000000
12.505333 0.000000
12.512333 0.000000
12.518333 0.000000
12.525333 0.000000
12.531333 0.000000
12.538333 0.000000
12.544333 0.000000
12.551333 0.000000
12.557333 0.000000
12.564333 0.000000
12.570333 0.000000
12.577333 0.000000
12.583333 0.000000
12.590333 0.000000
12.596333 0.000000
12.603333 0.000000
12.609333 0.000000
12.616333 0.000000
12.622333 0.000000
12.629333 0.000000
12.635333 0.000000
12.642333 0.000000
12.648333 0.000000
12.655333 0.000000
12.661333 0.000000
12.668333 0.000000
12.674333 0.000000
12.681333 0.000000
12.687333 0.000000
12.694333 0.000000
12.700333 0.000000
12.707333 0.000000
12.713333 0.000000
12.720333 0.000000
12.726333 0.000000
12.733333 0.000000
12.739333 0.000000
12.746333 0.000000
12.752333 0.000000
12.759333 0.000000
12.765333 0.000000
12.772333 0.000000
12.778333 0.000000
12.791333 0.000000
12.804333 0.000000
12.817333 0.000000
12.830333 0.000000
13.354000 0.000034
13.367000 0.000185
13.380000 0.000565
13.393000 0.001262
13.406000 0.002307
13.419000 0.003657
13.425000 0.000000
13.432000 0.005200
13.438000 0.000000
13.445000 0.006792
13.451000 0.000000
13.458000 0.000005
13.464000 0.000000
13.471000 0.000006
13.477000 0.000000
13.484000 0.000007
13.490000 0.000000
13.497000 0.000007
13.503000 0.000000
13.510000 0.000007
13.516000 0.000000
13.523000 0.000007
13.529000 0.000000
13.536000 0.000007
13.542000 0.000000
13.549000 0.000006
13.555000 0.000000
13.562000 0.000006
13.568000 0.000000
13.575000 0.000005
13.581000 0.000000
13.588000 0.000005
13.594000 0.000000
13.601000 0.000004
13.607000 0.000000
13.614000 0.000003
13.620000 0.000000
13.627000 0.000003
13.633000 0.000000
13.640000 0.000002
13.646000 0.000000
13.653000 0.000002
13.659000 0.000000
13.666000 0.000001
13.672000 0.000000
13.679000 0.000001
13.685000 0.000000
13.692000 0.000001
13.698000 0.000000
13.705000 0.000001
13.711000 0.000000
13.718000 0.000000
13.724000 0.000000
13.731000 0.000000
13.737000 0.000000
13.744000 0.000000
13.750000 0.000000
13.757000 0.000000
13.763000 0.000000
13.770000 0.000000
13.776000 0.000000
13.783000 0.000000
13.789000 0.000000
13.796000 0.000000
13.802000 0.000000
13.809000 0.000000
13.815000 0.000000
13.822000 0.000000
13.828000 0.000000
13.835000 0.000000
13.841000 0.000000
13.848000 0.000000
13.854000 0.000000
13.861000 0.000000
13.867000 0.000000
13.874000 0.000000
13.880000 0.000000
13.887000 0.000000
13.893000 0.000000
13.900000 0.000000
13.906000 0.000000
13.913000 0.000000
13.919000 0.000000
13.926000 0.000000
13.932000 0.000000
13.939000 0.000000
13.945000 0.000000
13.952000 0.000000
13.958000 0.000000
13.965000 0.000000
13.971000 0.000000
13.978000 0.000000
13.984000 0.000000
13.991000 0.000000
13.997000 0.000000
14.004000 0.000000
14.010000 0.000000
14.017000 0.000000
14.023000 0.000000
14.030000 0.000000
14.036000 0.000000
14.043000 0.000000
14.049000 0.000000
14.056000 0.000000
14.062000 0.000000
14.069000 0.000000
14.075000 0.000000
14.082000 0.000000
14.088000 0.000000
14.095000 0.000000
14.101000 0.000000
14.108000 0.000000
14.114000 0.000000
14.121000 0.000000
14.127000 0.000000
14.134000 0.000000
14.140000 0.000000
14.147000 0.000000
14.153000 0.000000
14.160000 0.000000
14.166000 0.000000
14.173000 0.000000
14.179000 0.000000
14.186000 0.000000
14.192000 0.000000
14.199000 0.000000
14.205000 0.000000
14.212000 0.000000
14.218000 0.000000
14.225000 0.000000
14.231000 0.000000
14.238000 0.000000
14.244000 0.000000
14.251000 0.000000
14.257000 0.000000
14.270000 0.000000
14.283000 0.000000
14.296000 0.000000
14.309000 0.000000
14.845667 0.000013
14.858667 0.000080
14.871667 0.000270
14.884667 0.000657
14.897667 0.001302
14.910667 0.002221
14.916667 0.000000
14.923667 0.003385
14.929667 0.000000
14.936667 0.000003
14.942667 0.000000
14.949667 0.000004
14.955667 0.000000
14.962667 0.000005
14.968667 0.000000
14.975667 0.000006
14.981667 0.000000
14.988667 0.000006
14.994667 0.000000
15.001667 0.000007
15.007667 0.000000
15.014667 0.000007
15.020667 0.000000
15.027667 0.000007
15.033667 0.000000
15.040667 0.000007
15.046667 0.000000
15.053667 0.000006
15.059667 0.000000
15.066667 0.000006
15.072667 0.000000
15.079667 0.000005
15.085667 0.000000
15.092667 0.000005
15.098667 0.000000
15.105667 0.000004
15.111667 0.000000
15.118667 0.000004
15.124667 0.000000
15.131667 0.000003
15.137667 0.000000
15.144667 0.000003
15.150667 0.000000
15.157667 0.000002
15.163667 0.000000
15.170667 0.000002
15.176667 0.000000
15.183667 0.000001
15.189667 0.000000
15.196667 0.000001
15.202667 0.000000
15.209667 0.000001
15.215667 0.000000
15.222667 0.000000
15.228667 0.000000
15.235667 0.000000
15.241667 0.000000
15.248667 0.000000
15.254667 0.000000
15.261667 0.000000
15.267667 0.000000
15.274667 0.000000
15.280667 0.000000
15.287667 0.000000
15.293667 0.000000
15.300667 0.000000
15.306667 0.000000
15.313667 0.000000
15.319667 0.000000
15.326667 0.000000
15.332667 0.000000
15.339667 0.000000
15.345667 0.000000
15.352667 0.000000
15.358667 0.000000
15.365667 0.000000
15.371667 0.000000
15.378667 0.000000
15.384667 0.000000
15.391667 0.000000
15.397667 0.000000
15.404667 0.000000
15.410667 0.000000
15.417667 0.000000
15.423667 0.000000
15.430667 0.000000
15.436667 0.000000
15.443667 0.000000
15.449667 0.000000
15.456667 0.000000
15.462667 0.000000
15.469667 0.000000
15.475667 0.000000
15.482667 0.000000
15.488667 0.000000
15.495667 0.000000
15.501667 0.000000
15.508667 0.000000
15.514667 0.000000
15.521667 0.000000
15.527667 0.000000
15.534667 0.000000
15.540667 0.000000
15.547667 0.000000
15.553667 0.000000
15.560667 0.000000
15.566667 0.000000
15.573667 0.000000
15.579667 0.000000
15.586667 0.000000
15.592667 0.000000
15.599667 0.000000
15.605667 0.000000
15.612667 0.000000
15.618667 0.000000
15.625667 0.000000
15.631667 0.000000
15.638667 0.000000
15.644667 0.000000
15.651667 0.000000
15.657667 0.000000
15.664667 0.000000
15.670667 0.000000
15.677667 0.000000
15.683667 0.000000
15.690667 0.000000
15.696667 0.000000
15.703667 0.000000
15.709667 0.000000
15.716667 0.000000
15.722667 0.000000
15.729667 0.000000
15.735667 0.000000
15.748667 0.000000
15.761667 0.000000
15.774667 0.000000
15.787667 0.000000
16.337333 0.000005
16.350333 0.000035
16.363333 0.000126
16.376333 0.000334
16.389333 0.000712
16.402333 0.001301
16.408333 0.000000
16.415333 0.000001
16.421333 0.000000
16.428333 0.000002
16.434333 0.000000
16.441333 0.000003
16.447333 0.000000
16.454333 0.000004
16.460333 0.000000
16.467333 0.000004
16.473333 0.000000
16.480333 0.000005
16.486333 0.000000
16.493333 0.000006
16.499333 0.000000
16.506333 0.000006
16.512333 0.000000
16.519333 0.000006
16.525333 0.000000
16.532333 0.000007
16.538333 0.000000
16.545333 0.000006
16.551333 0.000000
16.558333 0.000006
16.564333 0.000000
16.571333 0.000006
16.577333 0.000000
16.584333 0.000006
16.590333 0.000000
16.597333 0.000005
16.603333 0.000000
16.610333 0.000005
16.616333 0.000000
16.623333 0.000004
16.629333 0.000000
16.636333 0.000003
16.642333 0.000000
16.649333 0.000002
16.655333 0.000000
16.662333 0.000002
16.668333 0.000000
16.675333 0.000002
16.681333 0.000000
16.688333 0.000001
16.694333 0.000000
16.701333 0.000001
16.707333 0.000000
16.714333 0.000001
16.720333 0.000000
16.727333 0.000000
16.733333 0.000000
16.740333 0.000000
16.746333 0.000000
16.753333 0.000000
16.759333 0.000000
16.766333 0.000000
16.772333 0.000000
16.779333 0.000000
16.785333 0.000000
16.792333 0.000000
16.798333 0.000000
16.805333 0.000000
16.811333 0.000000
16.818333 0.000000
16.824333 0.000000
16.831333 0.000000
16.837333 0.000000
16.844333 0.000000
16.850333 0.000000
16.857333 0.000000
16.863333 0.000000
16.870333 0.000000
16.876333 0.000000
16.883333 0.000000
16.889333 0.000000
16.896333 0.000000
16.902333 0.000000
16.909333 0.000000
16.915333 0.000000
16.922333 0.000000
16.928333 0.000000
16.935333 0.000000
16.941333 0.000000
16.948333 0.000000
16.954333 0.000000
16.961333 0.000000
16.967333 0.000000
16.974333 0.000000
16.980333 0.000000
16.987333 0.000000
16.993333 0.000000
17.000333 0.000000
17.006333 0.000000
17.013333 0.000000
17.019333 0.000000
17.026333 0.000000
17.032333 0.000000
17.039333 0.000000
17.045333 0.000000
17.052333 0.000000
17.058333 0.000000
17.065333 0.000000
17.071333 0.000000
17.078333 0.000000
17.084333 0.000000
17.091333 0.000000
17.097333 0.000000
17.104333 0.000000
17.110333 0.000000
17.117333 0.000000
17.123333 0.000000
17.130333 0.000000
17.136333 0.000000
17.143333 0.000000
17.149333 0.000000
17.156333 0.000000
17.162333 0.000000
17.169333 0.000000
17.175333 0.000000
17.182333 0.000000
17.188333 0.000000
17.195333 0.000000
17.201333 0.000000
17.208333 0.000000
17.214333 0.000000
17.227333 0.000000
17.240333 0.000000
17.253333 0.000000
17.266333 0.000000
17.829000 0.000002
17.842000 0.000015
17.855000 0.000058
17.868000 0.000166
17.881000 0.000379
17.894000 0.000000
17.900000 0.000000
17.907000 0.000001
17.913000 0.000000
17.920000 0.000001
17.926000 0.000000
17.933000 0.000002
17.939000 0.000000
17.946000 0.000003
17.952000 0.000000
17.959000 0.000003
17.965000 0.000000
17.972000 0.000004
17.978000 0.000000
17.985000 0.000005
17.991000 0.000000
17.998000 0.000005
18.004000 0.000000
18.011000 0.000006
18.017000 0.000000
18.024000 0.000006
18.030000 0.000000
18.037000 0.000006
18.043000 0.000000
18.050000 0.000006
18.056000 0.000000
18.063000 0.000006
18.069000 0.000000
18.076000 0.000006
18.082000 0.000000
18.089000 0.000006
18.095000 0.000000
18.102000 0.000005
18.108000 0.000000
18.115000 0.000004
18.121000 0.000000
18.128000 0.000003
18.134000 0.000000
18.141000 0.000003
18.147000 0.000000
18.154000 0.000002
18.160000 0.000000
18.167000 0.000002
18.173000 0.000000
18.180000 0.000001
18.186000 0.000000
18.193000 0.000001
18.199000 0.000000
18.206000 0.000001
18.212000 0.000000
18.219000 0.000001
18.225000 0.000000
18.232000 0.000000
18.238000 0.000000
18.245000 0.000000
18.251000 0.000000
18.258000 0.000000
18.264000 0.000000
18.271000 0.000000
18.277000 0.000000
18.284000 0.000000
18.290000 0.000000
18.297000 0.000000
18.303000 0.000000
18.310000 0.000000
18.316000 0.000000
18.323000 0.000000
18.329000 0.000000
18.336000 0.000000
18.342000 0.000000
18.349000 0.000000
18.355000 0.000000
18.362000 0.000000
18.368000 0.000000
18.375000 0.000000
18.381000 0.000000
18.388000 0.000000
18.394000 0.000000
18.401000 0.000000
18.407000 0.000000
18.414000 0.000000
18.420000 0.000000
18.427000 0.000000
18.433000 0.000000
18.440000 0.000000
18.446000 0.000000
18.453000 0.000000
18.459000 0.000000
18.466000 0.000000
18.472000 0.000000
18.479000 0.000000
18.485000 0.000000
18.492000 0.000000
18.498000 0.000000
18.505000 0.000000
18.511000 0.000000
18.518000 0.000000
18.524000 0.000000
18.531000 0.000000
18.537000 0.000000
18.544000 0.000000
18.550000 0.000000
18.557000 0.000000
18.563000 0.000000
18.570000 0.000000
18.576000 0.000000
18.583000 0.000000
18.589000 0.000000
18.596000 0.000000
18.602000 0.000000
18.609000 0.000000
18.615000 0.000000
18.622000 0.000000
18.628000 0.000000
18.635000 0.000000
18.641000 0.000000
18.648000 0.000000
18.654000 0.000000
18.661000 0.000000
18.667000 0.000000
18.674000 0.000000
18.680000 0.000000
18.687000 0.000000
18.693000 0.000000
18.706000 0.000000
18.719000 0.000000
18.732000 0.000000
18.745000 0.000000
19.320667 0.000001
19.333667 0.000006
19.346667 0.000027
19.359667 0.000081
19.372667 0.000000
19.385667 0.000000
19.391667 0.000000
19.398667 0.000000
19.404667 0.000000
19.411667 0.000001
19.417667 0.000000
19.424667 0.000001
19.430667 0.000000
19.437667 0.000002
19.443667 0.000000
19.450667 0.000002
19.456667 0.000000
19.463667 0.000003
19.469667 0.000000
19.476667 0.000004
19.482667 0.000000
19.489667 0.000004
19.495667 0.000000
19.502667 0.000005
19.508667 0.000000
19.515667 0.000005
19.521667 0.000000
19.528667 0.000006
19.534667 0.000000
19.541667 0.000006
19.547667 0.000000
19.554667 0.000006
19.560667 0.000000
19.567667 0.000006
19.573667 0.000000
19.580667 0.000005
19.586667 0.000000
19.593667 0.000005
19.599667 0.000000
19.606667 0.000004
19.612667 0.000000
19.619667 0.000004
19.625667 0.000000
19.632667 0.000003
19.638667 0.000000
19.645667 0.000002
19.651667 0.000000
19.658667 0.000002
19.664667 0.000000
19.671667 0.000002
19.677667 0.000000
19.684667 0.000001
19.690667 0.000000
19.697667 0.000001
19.703667 0.000000
19.710667 0.000001
19.716667 0.000000
19.723667 0.000000
19.729667 0.000000
19.736667 0.000000
19.742667 0.000000
19.749667 0.000000
19.755667 0.000000
19.762667 0.000000
19.768667 0.000000
19.775667 0.000000
19.781667 0.000000
19.788667 0.000000
19.794667 0.000000
19.801667 0.000000
19.807667 0.000000
19.814667 0.000000
19.820667 0.000000
19.827667 0.000000
19.833667 0.000000
19.840667 0.000000
19.846667 0.000000
19.853667 0.000000
19.859667 0.000000
19.866667 0.000000
19.872667 0.000000
19.879667 0.000000
19.885667 0.000000
19.892667 0.000000
19.898667 0.000000
19.905667 0.000000
19.911667 0.000000
19.918667 0.000000
19.924667 0.000000
19.931667 0.000000
19.937667 0.000000
19.944667 0.000000
19.950667 0.000000
19.957667 0.000000
19.963667 0.000000
19.970667 0.000000
19.976667 0.000000
19.983667 0.000000
19.989667 0.000000
19.996667 0.000000
20.002667 0.000000
20.009667 0.000000
20.015667 0.000000
20.022667 0.000000
20.028667 0.000000
20.035667 0.000000
20.041667 0.000000
20.048667 0.000000
20.054667 0.000000
20.061667 0.000000
20.067667 0.000000
20.074667 0.000000
20.080667 0.000000
20.087667 0.000000
20.093667 0.000000
20.100667 0.000000
20.106667 0.000000
20.113667 0.000000
20.119667 0.000000
20.126667 0.000000
20.132667 0.000000
20.139667 0.000000
20.145667 0.000000
20.152667 0.000000
20.158667 0.000000
20.165667 0.000000
20.171667 0.000000
20.184667 0.000000
20.197667 0.000000
20.210667 0.000000
20.223667 0.000000
20.812333 0.000000
20.825333 0.000003
20.838333 0.000012
20.851333 0.000000
20.864333 0.000000
20.877333 0.000000
20.883333 0.000000
20.890333 0.000000
20.896333 0.000000
20.903333 0.000000
20.909333 0.000000
20.916333 0.000001
20.922333 0.000000
20.929333 0.000001
20.935333 0.000000
20.942333 0.000002
20.948333 0.000000
20.955333 0.000002
20.961333 0.000000
20.968333 0.000003
20.974333 0.000000
20.981333 0.000003
20.987333 0.000000
20.994333 0.000004
21.000333 0.000000
21.007333 0.000004
21.013333 0.000000
21.020333 0.000005
21.026333 0.000000
21.033333 0.000005
21.039333 0.000000
21.046333 0.000006
21.052333 0.000000
21.059333 0.000005
21.065333 0.000000
21.072333 0.000005
21.078333 0.000000
21.085333 0.000005
21.091333 0.000000
21.098333 0.000004
21.104333 0.000000
21.111333 0.000004
21.117333 0.000000
21.124333 0.000003
21.130333 0.000000
21.137333 0.000003
21.143333 0.000000
21.150333 0.000002
21.156333 0.000000
21.163333 0.000002
21.169333 0.000000
21.176333 0.000001
21.182333 0.000000
21.189333 0.000001
21.195333 0.000000
21.202333 0.000001
21.208333 0.000000
21.215333 0.000000
21.221333 0.000000
21.228333 0.000000
21.234333 0.000000
21.241333 0.000000
21.247333 0.000000
21.254333 0.000000
21.260333 0.000000
21.267333 0.000000
21.273333 0.000000
21.280333 0.000000
21.286333 0.000000
21.293333 0.000000
21.299333 0.000000
21.306333 0.000000
21.312333 0.000000
21.319333 0.000000
21.325333 0.000000
21.332333 0.000000
21.338333 0.000000
21.345333 0.000000
21.351333 0.000000
21.358333 0.000000
21.364333 0.000000
21.371333 0.000000
21.377333 0.000000
21.384333 0.000000
21.390333 0.000000
21.397333 0.000000
21.403333 0.000000
21.410333 0.000000
21.416333 0.000000
21.423333 0.000000
21.429333 0.000000
21.436333 0.000000
21.442333 0.000000
21.449333 0.000000
21.455333 0.000000
21.462333 0.000000
21.468333 0.000000
21.475333 0.000000
21.481333 0.000000
21.488333 0.000000
21.494333 0.000000
21.501333 0.000000
21.507333 0.000000
21.514333 0.000000
21.520333 0.000000
21.527333 0.000000
21.533333 0.000000
21.540333 0.000000
21.546333 0.000000
21.553333 0.000000
21.559333 0.000000
21.566333 0.000000
21.572333 0.000000
21.579333 0.000000
21.585333 0.000000
21.592333 0.000000
21.598333 0.000000
21.605333 0.000000
21.611333 0.000000
21.618333 0.000000
21.624333 0.000000
21.631333 0.000000
21.637333 0.000000
21.644333 0.000000
21.650333 0.000000
21.663333 0.000000
21.676333 0.000000
21.689333 0.000000
21.702333 0.000000
22.304000 0.000000
22.317000 0.000001
22.330000 0.000000
22.343000 0.000000
22.356000 0.000000
22.369000 0.000000
22.375000 0.000000
22.382000 0.000000
22.388000 0.000000
22.395000 0.000000
22.401000 0.000000
22.408000 0.000000
22.414000 0.000000
22.421000 0.000001
22.427000 0.000000
22.434000 0.000001
22.440000 0.000000
22.447000 0.000001
22.453000 0.000000
22.460000 0.000002
22.466000 0.000000
22.473000 0.000003
22.479000 0.000000
22.486000 0.000003
22.492000 0.000000
22.499000 0.000004
22.505000 0.000000
22.512000 0.000004
22.518000 0.000000
22.525000 0.000005
22.531000 0.000000
22.538000 0.000005
22.544000 0.000000
22.551000 0.000005
22.557000 0.000000
22.564000 0.000004
22.570000 0.000000
22.577000 0.000004
22.583000 0.000000
22.590000 0.000004
22.596000 0.000000
22.603000 0.000003
22.609000 0.000000
22.616000 0.000003
22.622000 0.000000
22.629000 0.000002
22.635000 0.000000
22.642000 0.000002
22.648000 0.000000
22.655000 0.000002
22.661000 0.000000
22.668000 0.000001
22.674000 0.000000
22.681000 0.000001
22.687000 0.000000
22.694000 0.000001
22.700000 0.000000
22.707000 0.000000
22.713000 0.000000
22.720000 0.000000
22.726000 0.000000
22.733000 0.000000
22.739000 0.000000
22.746000 0.000000
22.752000 0.000000
22.759000 0.000000
22.765000 0.000000
22.772000 0.000000
22.778000 0.000000
22.785000 0.000000
22.791000 0.000000
22.798000 0.000000
22.804000 0.000000
22.811000 0.000000
22.817000 0.000000
22.824000 0.000000
22.830000 0.000000
22.837000 0.000000
22.843000 0.000000
22.850000 0.000000
22.856000 0.000000
22.863000 0.000000
22.869000 0.000000
22.876000 0.000000
22.882000 0.000000
22.889000 0.000000
22.895000 0.000000
22.902000 0.000000
22.908000 0.000000
22.915000 0.000000
22.921000 0.000000
22.928000 0.000000
22.934000 0.000000
22.941000 0.000000
22.947000 0.000000
22.954000 0.000000
22.960000 0.000000
22.967000 0.000000
22.973000 0.000000
22.980000 0.000000
22.986000 0.000000
22.993000 0.000000
22.999000 0.000000
23.006000 0.000000
23.012000 0.000000
23.019000 0.000000
23.025000 0.000000
23.032000 0.000000
23.038000 0.000000
23.045000 0.000000
23.051000 0.000000
23.058000 0.000000
23.064000 0.000000
23.071000 0.000000
23.077000 0.000000
23.084000 0.000000
23.090000 0.000000
23.097000 0.000000
23.103000 0.000000
23.110000 0.000000
23.116000 0.000000
23.123000 0.000000
23.129000 0.000000
23.142000 0.000000
23.155000 0.000000
23.168000 0.000000
23.181000 0.000000
23.795667 0.000000
23.808667 0.000000
23.821667 0.000000
23.834667 0.000000
23.847667 0.000000
23.860667 0.000000
23.866667 0.000000
23.873667 0.000000
23.879667 0.000000
23.886667 0.000000
23.892667 0.000000
23.899667 0.000000
23.905667 0.000000
23.912667 0.000000
23.918667 0.000000
23.925667 0.000001
23.931667 0.000000
23.938667 0.000001
23.944667 0.000000
23.951667 0.000001
23.957667 0.000000
23.964667 0.000002
23.970667 0.000000
23.977667 0.000002
23.983667 0.000000
23.990667 0.000003
23.996667 0.000000
24.003667 0.000003
24.009667 0.000000
24.016667 0.000004
24.022667 0.000000
24.029667 0.000004
24.035667 0.000000
24.042667 0.000004
24.048667 0.000000
24.055667 0.000004
24.061667 0.000000
24.068667 0.000004
24.074667 0.000000
24.081667 0.000003
24.087667 0.000000
24.094667 0.000003
24.100667 0.000000
24.107667 0.000003
24.113667 0.000000
24.120667 0.000002
24.126667 0.000000
24.133667 0.000002
24.139667 0.000000
24.146667 0.000001
24.152667 0.000000
24.159667 0.000001
24.165667 0.000000
24.172667 0.000001
24.178667 0.000000
24.185667 0.000000
24.191667 0.000000
24.198667 0.000000
24.204667 0.000000
24.211667 0.000000
24.217667 0.000000
24.224667 0.000000
24.230667 0.000000
24.237667 0.000000
24.243667 0.000000
24.250667 0.000000
24.256667 0.000000
24.263667 0.000000
24.269667 0.000000
24.276667 0.000000
24.282667 0.000000
24.289667 0.000000
24.295667 0.000000
24.302667 0.000000
24.308667 0.000000
24.315667 0.000000
24.321667 0.000000
24.328667 0.000000
24.334667 0.000000
24.341667 0.000000
24.347667 0.000000
24.354667 0.000000
24.360667 0.000000
24.367667 0.000000
24.373667 0.000000
24.380667 0.000000
24.386667 0.000000
24.393667 0.000000
24.399667 0.000000
24.406667 0.000000
24.412667 0.000000
24.419667 0.000000
24.425667 0.000000
24.432667 0.000000
24.438667 0.000000
24.445667 0.000000
24.451667 0.000000
24.458667 0.000000
24.464667 0.000000
24.471667 0.000000
24.477667 0.000000
24.484667 0.000000
24.490667 0.000000
24.497667 0.000000
24.503667 0.000000
24.510667 0.000000
24.516667 0.000000
24.523667 0.000000
24.529667 0.000000
24.536667 0.000000
24.542667 0.000000
24.549667 0.000000
24.555667 0.000000
24.562667 0.000000
24.568667 0.000000
24.575667 0.000000
24.581667 0.000000
24.588667 0.000000
24.594667 0.000000
24.601667 0.000000
24.607667 0.000000
24.620667 0.000000
24.633667 0.000000
24.646667 0.000000
24.659667 0.000000
25.287333 0.000000
25.300333 0.000000
25.313333 0.000000
25.326333 0.000000
25.339333 0.000000
25.352333 0.000000
25.358333 0.000000
25.365333 0.000000
25.371333 0.000000
25.378333 0.000000
25.384333 0.000000
25.391333 0.000000
25.397333 0.000000
25.404333 0.000000
25.410333 0.000000
25.417333 0.000000
25.423333 0.000000
25.430333 0.000001
25.436333 0.000000
25.443333 0.000001
25.449333 0.000000
25.456333 0.000001
25.462333 0.000000
25.469333 0.000002
25.475333 0.000000
25.482333 0.000002
25.488333 0.000000
25.495333 0.000002
25.501333 0.000000
25.508333 0.000003
25.514333 0.000000
25.521333 0.000003
25.527333 0.000000
25.534333 0.000003
25.540333 0.000000
25.547333 0.000003
25.553333 0.000000
25.560333 0.000003
25.566333 0.000000
25.573333 0.000003
25.579333 0.000000
25.586333 0.000003
25.592333 0.000000
25.599333 0.000002
25.605333 0.000000
25.612333 0.000002
25.618333 0.000000
25.625333 0.000002
25.631333 0.000000
25.638333 0.000001
25.644333 0.000000
25.651333 0.000001
25.657333 0.000000
25.664333 0.000001
25.670333 0.000000
25.677333 0.000000
25.683333 0.000000
25.690333 0.000000
25.696333 0.000000
25.703333 0.000000
25.709333 0.000000
25.716333 0.000000
25.722333 0.000000
25.729333 0.000000
25.735333 0.000000
25.742333 0.000000
25.748333 0.000000
25.755333 0.000000
25.761333 0.000000
25.768333 0.000000
25.774333 0.000000
25.781333 0.000000
25.787333 0.000000
25.794333 0.000000
25.800333 0.000000
25.807333 0.000000
25.813333 0.000000
25.820333 0.000000
25.826333 0.000000
25.833333 0.000000
25.839333 0.000000
25.846333 0.000000
25.852333 0.000000
25.859333 0.000000
25.865333 0.000000
25.872333 0.000000
25.878333 0.000000
25.885333 0.000000
25.891333 0.000000
25.898333 0.000000
25.904333 0.000000
25.911333 0.000000
25.917333 0.000000
25.924333 0.000000
25.930333 0.000000
25.937333 0.000000
25.943333 0.000000
25.950333 0.000000
25.956333 0.000000
25.963333 0.000000
25.969333 0.000000
25.976333 0.000000
25.982333 0.000000
25.989333 0.000000
25.995333 0.000000
26.002333 0.000000
26.008333 0.000000
26.015333 0.000000
26.021333 0.000000
26.028333 0.000000
26.034333 0.000000
26.041333 0.000000
26.047333 0.000000
26.054333 0.000000
26.060333 0.000000
26.067333 0.000000
26.073333 0.000000
26.080333 0.000000
26.086333 0.000000
26.099333 0.000000
26.112333 0.000000
26.125333 0.000000
26.138333 0.000000
26.779000 0.000000
26.792000 0.000000
26.805000 0.000000
26.818000 0.000000
26.831000 0.000000
26.844000 0.000000
26.850000 0.000000
26.857000 0.000000
26.863000 0.000000
26.870000 0.000000
26.876000 0.000000
26.883000 0.000000
26.889000 0.000000
26.896000 0.000000
26.902000 0.000000
26.909000 0.000000
26.915000 0.000000
26.922000 0.000000
26.928000 0.000000
26.935000 0.000001
26.941000 0.000000
26.948000 0.000001
26.954000 0.000000
26.961000 0.000001
26.967000 0.000000
26.974000 0.000001
26.980000 0.000000
26.987000 0.000002
26.993000 0.000000
27.000000 0.000002
27.006000 0.000000
27.013000 0.000002
27.019000 0.000000
27.026000 0.000002
27.032000 0.000000
27.039000 0.000002
27.045000 0.000000
27.052000 0.000002
27.058000 0.000000
27.065000 0.000002
27.071000 0.000000
27.078000 0.000002
27.084000 0.000000
27.091000 0.000002
27.097000 0.000000
27.104000 0.000002
27.110000 0.000000
27.117000 0.000001
27.123000 0.000000
27.130000 0.000001
27.136000 0.000000
27.143000 0.000001
30.00 0.000000
35.00000 0.000000
45.00000 0.000000
55.00000 0.000000
70.00000 0.000000


==> pmf1_lambda2.dat <==
x y1
1.420667 0.062404
1.433667 0.035042
1.446667 0.019677
1.459667 0.011049
1.472667 0.006205
1.485667 0.003484
1.491667 0.000000
1.498667 0.001956
1.504667 0.000000
1.511667 0.001099
1.517667 0.000000
1.524667 0.000617
1.530667 0.000000
1.537667 0.000346
1.543667 0.000000
1.550667 0.000195
1.556667 0.000000
1.563667 0.000109
1.569667 0.000000
1.576667 0.000061
1.582667 0.000000
1.589667 0.000034
1.595667 0.000000
1.602667 0.000019
1.608667 0.000000
1.615667 0.000011
1.621667 0.000000
1.628667 0.000000
1.634667 0.000000
1.641667 0.000000
1.647667 0.000000
1.654667 0.000000
1.660667 0.000000
1.667667 0.000000
1.673667 0.000000
1.680667 0.000000
1.686667 0.000000
1.693667 0.000000
1.699667 0.000000
1.706667 0.000000
1.712667 0.000000
1.719667 0.000000
1.725667 0.000000
1.732667 0.000000
1.738667 0.000000
1.745667 0.000000
1.751667 0.000000
1.758667 0.000000
1.764667 0.000000
1.771667 0.000000
1.777667 0.000000
1.784667 0.000000
1.790667 0.000000
1.797667 0.000000
1.803667 0.000000
1.810667 0.000000
1.816667 0.000000
1.823667 0.000000
1.829667 0.000000
1.836667 0.000000
1.842667 0.000000
1.849667 0.000000
1.855667 0.000000
1.862667 0.000000
1.868667 0.000000
1.875667 0.000000
1.881667 0.000000
1.888667 0.000000
1.894667 0.000000
1.901667 0.000000
1.907667 0.000000
1.914667 0.000000
1.920667 0.000000
1.927667 0.000000
1.933667 0.000000
1.940667 0.000000
1.946667 0.000000
1.953667 0.000000
1.959667 0.000000
1.966667 0.000000
1.972667 0.000000
1.979667 0.000000
1.985667 0.000000
1.992667 0.000000
1.998667 0.000000
2.005667 0.000000
2.011667 0.000000
2.018667 0.000000
2.024667 0.000000
2.031667 0.000000
2.037667 0.000000
2.044667 0.000000
2.050667 0.000000
2.057667 0.000000
2.063667 0.000000
2.070667 0.000000
2.076667 0.000000
2.083667 0.000000
2.089667 0.000000
2.096667 0.000000
2.102667 0.000000
2.109667 0.000000
2.115667 0.000000
2.122667 0.000000
2.128667 0.000000
2.135667 0.000000
2.141667 0.000000
2.148667 0.000000
2.154667 0.000000
2.161667 0.000000
2.167667 0.000000
2.174667 0.000000
2.180667 0.000000
2.187667 0.000000
2.193667 0.000000
2.200667 0.000000
2.206667 0.000000
2.213667 0.000000
2.219667 0.000000
2.226667 0.000000
2.232667 0.000000
2.239667 0.000000
2.245667 0.000000
2.252667 0.000000
2.258667 0.000000
2.265667 0.000000
2.271667 0.000000
2.278667 0.000000
2.284667 0.000000
2.291667 0.000000
2.297667 0.000000
2.304667 0.000000
2.310667 0.000000
2.317667 0.000000
2.323667 0.000000
2.330667 0.000000
2.336667 0.000000
2.343667 0.000000
2.349667 0.000000
2.356667 0.000000
2.362667 0.000000
2.369667 0.000000
2.375667 0.000000
2.382667 0.000000
2.388667 0.000000
2.395667 0.000000
2.401667 0.000000
2.408667 0.000000
2.414667 0.000000
2.421667 0.000000
2.427667 0.000000
2.440667 0.000000
2.453667 0.000000
2.466667 0.000000
2.479667 0.000000
2.912333 0.027365
2.925333 0.030733
2.938333 0.025886
2.951333 0.019381
2.964333 0.013604
2.977333 0.009167
2.983333 0.000000
2.990333 0.006006
2.996333 0.000000
3.003333 0.003854
3.009333 0.000000
3.016333 0.002435
3.022333 0.000000
3.029333 0.001519
3.035333 0.000000
3.042333 0.000938
3.048333 0.000000
3.055333 0.000575
3.061333 0.000000
3.068333 0.000350
3.074333 0.000000
3.081333 0.000211
3.087333 0.000000
3.094333 0.000127
3.100333 0.000000
3.107333 0.000000
3.113333 0.000000
3.120333 0.000000
3.126333 0.000000
3.133333 0.000000
3.139333 0.000000
3.146333 0.000000
3.152333 0.000000
3.159333 0.000000
3.165333 0.000000
3.172333 0.000000
3.178333 0.000000
3.185333 0.000000
3.191333 0.000000
3.198333 0.000000
3.204333 0.000000
3.211333 0.000000
3.217333 0.000000
3.224333 0.000000
3.230333 0.000000
3.237333 0.000000
3.243333 0.000000
3.250333 0.000000
3.256333 0.000000
3.263333 0.000000
3.269333 0.000000
3.276333 0.000000
3.282333 0.000000
3.289333 0.000000
3.295333 0.000000
3.302333 0.000000
3.308333 0.000000
3.315333 0.000000
3.321333 0.000000
3.328333 0.000000
3.334333 0.000000
3.341333 0.000000
3.347333 0.000000
3.354333 0.000000
3.360333 0.000000
3.367333 0.000000
3.373333 0.000000
3.380333 0.000000
3.386333 0.000000
3.393333 0.000000
3.399333 0.000000
3.406333 0.000000
3.412333 0.000000
3.419333 0.000000
3.425333 0.000000
3.432333 0.000000
3.438333 0.000000
3.445333 0.000000
3.451333 0.000000
3.458333 0.000000
3.464333 0.000000
3.471333 0.000000
3.477333 0.000000
3.484333 0.000000
3.490333 0.000000
3.497333 0.000000
3.503333 0.000000
3.510333 0.000000
3.516333 0.000000
3.523333 0.000000
3.529333 0.000000
3.536333 0.000000
3.542333 0.000000
3.549333 0.000000
3.555333 0.000000
3.562333 0.000000
3.568333 0.000000
3.575333 0.000000
3.581333 0.000000
3.588333 0.000000
3.594333 0.000000
3.601333 0.000000
3.607333 0.000000
3.614333 0.000000
3.620333 0.000000
3.627333 0.000000
3.633333 0.000000
3.640333 0.000000
3.646333 0.000000
3.653333 0.000000
3.659333 0.000000
3.666333 0.000000
3.672333 0.000000
3.679333 0.000000
3.685333 0.000000
3.692333 0.000000
3.698333 0.000000
3.705333 0.000000
3.711333 0.000000
3.718333 0.000000
3.724333 0.000000
3.731333 0.000000
3.737333 0.000000
3.744333 0.000000
3.750333 0.000000
3.757333 0.000000
3.763333 0.000000
3.770333 0.000000
3.776333 0.000000
3.783333 0.000000
3.789333 0.000000
3.796333 0.000000
3.802333 0.000000
3.809333 0.000000
3.815333 0.000000
3.822333 0.000000
3.828333 0.000000
3.835333 0.000000
3.841333 0.000000
3.848333 0.000000
3.854333 0.000000
3.861333 0.000000
3.867333 0.000000
3.874333 0.000000
3.880333 0.000000
3.887333 0.000000
3.893333 0.000000
3.900333 0.000000
3.906333 0.000000
3.919333 0.000000
3.932333 0.000000
3.945333 0.000000
3.958333 0.000000
4.404000 0.012000
4.417000 0.020215
4.430000 0.022703
4.443000 0.021248
4.456000 0.017897
4.469000 0.014070
4.475000 0.000000
4.482000 0.010534
4.488000 0.000000
4.495000 0.007605
4.501000 0.000000
4.508000 0.005338
4.514000 0.000000
4.521000 0.003664
4.527000 0.000000
4.534000 0.002469
4.540000 0.000000
4.547000 0.001638
4.553000 0.000000
4.560000 0.001073
4.566000 0.000000
4.573000 0.000695
4.579000 0.000000
4.586000 0.000000
4.592000 0.000000
4.599000 0.000000
4.605000 0.000000
4.612000 0.000000
4.618000 0.000000
4.625000 0.000000
4.631000 0.000000
4.638000 0.000000
4.644000 0.000000
4.651000 0.000000
4.657000 0.000000
4.664000 0.000000
4.670000 0.000000
4.677000 0.000000
4.683000 0.000000
4.690000 0.000000
4.696000 0.000000
4.703000 0.000000
4.709000 0.000000
4.716000 0.000000
4.722000 0.000000
4.729000 0.000000
4.735000 0.000000
4.742000 0.000000
4.748000 0.000000
4.755000 0.000000
4.761000 0.000000
4.768000 0.000000
4.774000 0.000000
4.781000 0.000000
4.787000 0.000000
4.794000 0.000000
4.800000 0.000000
4.807000 0.000000
4.813000 0.000000
4.820000 0.000000
4.826000 0.000000
4.833000 0.000000
4.839000 0.000000
4.846000 0.000000
4.852000 0.000000
4.859000 0.000000
4.865000 0.000000
4.872000 0.000000
4.878000 0.000000
4.885000 0.000000
4.891000 0.000000
4.898000 0.000000
4.904000 0.000000
4.911000 0.000000
4.917000 0.000000
4.924000 0.000000
4.930000 0.000000
4.937000 0.000000
4.943000 0.000000
4.950000 0.000000
4.956000 0.000000
4.963000 0.000000
4.969000 0.000000
4.976000 0.000000
4.982000 0.000000
4.989000 0.000000
4.995000 0.000000
5.002000 0.000000
5.008000 0.000000
5.015000 0.000000
5.021000 0.000000
5.028000 0.000000
5.034000 0.000000
5.041000 0.000000
5.047000 0.000000
5.054000 0.000000
5.060000 0.000000
5.067000 0.000000
5.073000 0.000000
5.080000 0.000000
5.086000 0.000000
5.093000 0.000000
5.099000 0.000000
5.106000 0.000000
5.112000 0.000000
5.119000 0.000000
5.125000 0.000000
5.132000 0.000000
5.138000 0.000000
5.145000 0.000000
5.151000 0.000000
5.158000 0.000000
5.164000 0.000000
5.171000 0.000000
5.177000 0.000000
5.184000 0.000000
5.190000 0.000000
5.197000 0.000000
5.203000 0.000000
5.210000 0.000000
5.216000 0.000000
5.223000 0.000000
5.229000 0.000000
5.236000 0.000000
5.242000 0.000000
5.249000 0.000000
5.255000 0.000000
5.262000 0.000000
5.268000 0.000000
5.275000 0.000000
5.281000 0.000000
5.288000 0.000000
5.294000 0.000000
5.301000 0.000000
5.307000 0.000000
5.314000 0.000000
5.320000 0.000000
5.327000 0.000000
5.333000 0.000000
5.340000 0.000000
5.346000 0.000000
5.353000 0.000000
5.359000 0.000000
5.366000 0.000000
5.372000 0.000000
5.379000 0.000000
5.385000 0.000000
5.398000 0.000000
5.411000 0.000000
5.424000 0.000000
5.437000 0.000000
5.895667 0.005262
5.908667 0.011820
5.921667 0.016593
5.934667 0.018635
5.947667 0.018312
5.960667 0.016453
5.966667 0.000000
5.973667 0.013858
5.979667 0.000000
5.986667 0.011117
5.992667 0.000000
5.999667 0.008583
6.005667 0.000000
6.012667 0.006426
6.018667 0.000000
6.025667 0.004691
6.031667 0.000000
6.038667 0.003353
6.044667 0.000000
6.051667 0.002353
6.057667 0.000000
6.064667 0.000001
6.070667 0.000000
6.077667 0.000001
6.083667 0.000000
6.090667 0.000001
6.096667 0.000000
6.103667 0.000000
6.109667 0.000000
6.116667 0.000000
6.122667 0.000000
6.129667 0.000000
6.135667 0.000000
6.142667 0.000000
6.148667 0.000000
6.155667 0.000000
6.161667 0.000000
6.168667 0.000000
6.174667 0.000000
6.181667 0.000000
6.187667 0.000000
6.194667 0.000000
6.200667 0.000000
6.207667 0.000000
6.213667 0.000000
6.220667 0.000000
6.226667 0.000000
6.233667 0.000000
6.239667 0.000000
6.246667 0.000000
6.252667 0.000000
6.259667 0.000000
6.265667 0.000000
6.272667 0.000000
6.278667 0.000000
6.285667 0.000000
6.291667 0.000000
6.298667 0.000000
6.304667 0.000000
6.311667 0.000000
6.317667 0.000000
6.324667 0.000000
6.330667 0.000000
6.337667 0.000000
6.343667 0.000000
6.350667 0.000000
6.356667 0.000000
6.363667 0.000000
6.369667 0.000000
6.376667 0.000000
6.382667 0.000000
6.389667 0.000000
6.395667 0.000000
6.402667 0.000000
6.408667 0.000000
6.415667 0.000000
6.421667 0.000000
6.428667 0.000000
6.434667 0.000000
6.441667 0.000000
6.447667 0.000000
6.454667 0.000000
6.460667 0.000000
6.467667 0.000000
6.473667 0.000000
6.480667 0.000000
6.486667 0.000000
6.493667 0.000000
6.499667 0.000000
6.506667 0.000000
6.512667 0.000000
6.519667 0.000000
6.525667 0.000000
6.532667 0.000000
6.538667 0.000000
6.545667 0.000000
6.551667 0.000000
6.558667 0.000000
6.564667 0.000000
6.571667 0.000000
6.577667 0.000000
6.584667 0.000000
6.590667 0.000000
6.597667 0.000000
6.603667 0.000000
6.610667 0.000000
6.616667 0.000000
6.623667 0.000000
6.629667 0.000000
6.636667 0.000000
6.642667 0.000000
6.649667 0.000000
6.655667 0.000000
6.662667 0.000000
6.668667 0.000000
6.675667 0.000000
6.681667 0.000000
6.688667 0.000000
6.694667 0.000000
6.701667 0.000000
6.707667 0.000000
6.714667 0.000000
6.720667 0.000000
6.727667 0.000000
6.733667 0.000000
6.740667 0.000000
6.746667 0.000000
6.753667 0.000000
6.759667 0.000000
6.766667 0.000000
6.772667 0.000000
6.779667 0.000000
6.785667 0.000000
6.792667 0.000000
6.798667 0.000000
6.805667 0.000000
6.811667 0.000000
6.818667 0.000000
6.824667 0.000000
6.831667 0.000000
6.837667 0.000000
6.844667 0.000000
6.850667 0.000000
6.857667 0.000000
6.863667 0.000000
6.876667 0.000000
6.889667 0.000000
6.902667 0.000000
6.915667 0.000000
7.387333 0.002308
7.400333 0.006479
7.413333 0.010914
7.426333 0.014300
7.439333 0.016060
7.452333 0.016233
7.458333 0.000000
7.465333 0.015192
7.471333 0.000000
7.478333 0.013406
7.484333 0.000000
7.491333 0.011292
7.497333 0.000000
7.504333 0.009159
7.510333 0.000000
7.517333 0.007200
7.523333 0.000000
7.530333 0.005513
7.536333 0.000000
7.543333 0.000003
7.549333 0.000000
7.556333 0.000002
7.562333 0.000000
7.569333 0.000002
7.575333 0.000000
7.582333 0.000001
7.588333 0.000000
7.595333 0.000001
7.601333 0.000000
7.608333 0.000001
7.614333 0.000000
7.621333 0.000000
7.627333 0.000000
7.634333 0.000000
7.640333 0.000000
7.647333 0.000000
7.653333 0.000000
7.660333 0.000000
7.666333 0.000000
7.673333 0.000000
7.679333 0.000000
7.686333 0.000000
7.692333 0.000000
7.699333 0.000000
7.705333 0.000000
7.712333 0.000000
7.718333 0.000000
7.725333 0.000000
7.731333 0.000000
7.738333 0.000000
7.744333 0.000000
7.751333 0.000000
7.757333 0.000000
7.764333 0.000000
7.770333 0.000000
7.777333 0.000000
7.783333 0.000000
7.790333 0.000000
7.796333 0.000000
7.803333 0.000000
7.809333 0.000000
7.816333 0.000000
7.822333 0.000000
7.829333 0.000000
7.835333 0.000000
7.842333 0.000000
7.848333 0.000000
7.855333 0.000000
7.861333 0.000000
7.868333 0.000000
7.874333 0.000000
7.881333 0.000000
7.887333 0.000000
7.894333 0.000000
7.900333 0.000000
7.907333 0.000000
7.913333 0.000000
7.920333 0.000000
7.926333 0.000000
7.933333 0.000000
7.939333 0.000000
7.946333 0.000000
7.952333 0.000000
7.959333 0.000000
7.965333 0.000000
7.972333 0.000000
7.978333 0.000000
7.985333 0.000000
7.991333 0.000000
7.998333 0.000000
8.004333 0.000000
8.011333 0.000000
8.017333 0.000000
8.024333 0.000000
8.030333 0.000000
8.037333 0.000000
8.043333 0.000000
8.050333 0.000000
8.056333 0.000000
8.063333 0.000000
8.069333 0.000000
8.076333 0.000000
8.082333 0.000000
8.089333 0.000000
8.095333 0.000000
8.102333 0.000000
8.108333 0.000000
8.115333 0.000000
8.121333 0.000000
8.128333 0.000000
8.134333 0.000000
8.141333 0.000000
8.147333 0.000000
8.154333 0.000000
8.160333 0.000000
8.167333 0.000000
8.173333 0.000000
8.180333 0.000000
8.186333 0.000000
8.193333 0.000000
8.199333 0.000000
8.206333 0.000000
8.212333 0.000000
8.219333 0.000000
8.225333 0.000000
8.232333 0.000000
8.238333 0.000000
8.245333 0.000000
8.251333 0.000000
8.258333 0.000000
8.264333 0.000000
8.271333 0.000000
8.277333 0.000000
8.284333 0.000000
8.290333 0.000000
8.297333 0.000000
8.303333 0.000000
8.310333 0.000000
8.316333 0.000000
8.323333 0.000000
8.329333 0.000000
8.336333 0.000000
8.342333 0.000000
8.355333 0.000000
8.368333 0.000000
8.381333 0.000000
8.394333 0.000000
8.879000 0.001012
8.892000 0.003409
8.905000 0.006701
8.918000 0.010034
8.931000 0.012677
8.944000 0.014237
8.950000 0.000000
8.957000 0.014657
8.963000 0.000000
8.970000 0.014109
8.976000 0.000000
8.983000 0.012874
8.989000 0.000000
8.996000 0.011246
9.002000 0.000000
9.009000 0.009472
9.015000 0.000000
9.022000 0.000006
9.028000 0.000000
9.035000 0.000005
9.041000 0.000000
9.048000 0.000004
9.054000 0.000000
9.061000 0.000003
9.067000 0.000000
9.074000 0.000002
9.080000 0.000000
9.087000 0.000002
9.093000 0.000000
9.100000 0.000001
9.106000 0.000000
9.113000 0.000001
9.119000 0.000000
9.126000 0.000001
9.132000 0.000000
9.139000 0.000000
9.145000 0.000000
9.152000 0.000000
9.158000 0.000000
9.165000 0.000000
9.171000 0.000000
9.178000 0.000000
9.184000 0.000000
9.191000 0.000000
9.197000 0.000000
9.204000 0.000000
9.210000 0.000000
9.217000 0.000000
9.223000 0.000000
9.230000 0.000000
9.236000 0.000000
9.243000 0.000000
9.249000 0.000000
9.256000 0.000000
9.262000 0.000000
9.269000 0.000000
9.275000 0.000000
9.282000 0.000000
9.288000 0.000000
9.295000 0.000000
9.301000 0.000000
9.308000 0.000000
9.314000 0.000000
9.321000 0.000000
9.327000 0.000000
9.334000 0.000000
9.340000 0.000000
9.347000 0.000000
9.353000 0.000000
9.360000 0.000000
9.366000 0.000000
9.373000 0.000000
9.379000 0.000000
9.386000 0.000000
9.392000 0.000000
9.399000 0.000000
9.405000 0.000000
9.412000 0.000000
9.418000 0.000000
9.425000 0.000000
9.431000 0.000000
9.438000 0.000000
9.444000 0.000000
9.451000 0.000000
9.457000 0.000000
9.464000 0.000000
9.470000 0.000000
9.477000 0.000000
9.483000 0.000000
9.490000 0.000000
9.496000 0.000000
9.503000 0.000000
9.509000 0.000000
9.516000 0.000000
9.522000 0.000000
9.529000 0.000000
9.535000 0.000000
9.542000 0.000000
9.548000 0.000000
9.555000 0.000000
9.561000 0.000000
9.568000 0.000000
9.574000 0.000000
9.581000 0.000000
9.587000 0.000000
9.594000 0.000000
9.600000 0.000000
9.607000 0.000000
9.613000 0.000000
9.620000 0.000000
9.626000 0.000000
9.633000 0.000000
9.639000 0.000000
9.646000 0.000000
9.652000 0.000000
9.659000 0.000000
9.665000 0.000000
9.672000 0.000000
9.678000 0.000000
9.685000 0.000000
9.691000 0.000000
9.698000 0.000000
9.704000 0.000000
9.711000 0.000000
9.717000 0.000000
9.724000 0.000000
9.730000 0.000000
9.737000 0.000000
9.743000 0.000000
9.750000 0.000000
9.756000 0.000000
9.763000 0.000000
9.769000 0.000000
9.776000 0.000000
9.782000 0.000000
9.789000 0.000000
9.795000 0.000000
9.802000 0.000000
9.808000 0.000000
9.815000 0.000000
9.821000 0.000000
9.834000 0.000000
9.847000 0.000000
9.860000 0.000000
9.873000 0.000000
10.370667 0.000444
10.383667 0.001744
10.396667 0.003918
10.409667 0.006600
10.422667 0.009265
10.435667 0.011446
10.441667 0.000000
10.448667 0.012854
10.454667 0.000000
10.461667 0.013405
10.467667 0.000000
10.474667 0.013173
10.480667 0.000000
10.487667 0.012329
10.493667 0.000000
10.500667 0.000009
10.506667 0.000000
10.513667 0.000008
10.519667 0.000000
10.526667 0.000006
10.532667 0.000000
10.539667 0.000005
10.545667 0.000000
10.552667 0.000004
10.558667 0.000000
10.565667 0.000003
10.571667 0.000000
10.578667 0.000003
10.584667 0.000000
10.591667 0.000002
10.597667 0.000000
10.604667 0.000001
10.610667 0.000000
10.617667 0.000001
10.623667 0.000000
10.630667 0.000001
10.636667 0.000000
10.643667 0.000001
10.649667 0.000000
10.656667 0.000000
10.662667 0.000000
10.669667 0.000000
10.675667 0.000000
10.682667 0.000000
10.688667 0.000000
10.695667 0.000000
10.701667 0.000000
10.708667 0.000000
10.714667 0.000000
10.721667 0.000000
10.727667 0.000000
10.734667 0.000000
10.740667 0.000000
10.747667 0.000000
10.753667 0.000000
10.760667 0.000000
10.766667 0.000000
10.773667 0.000000
10.779667 0.000000
10.786667 0.000000
10.792667 0.000000
10.799667 0.000000
10.805667 0.000000
10.812667 0.000000
10.818667 0.000000
10.825667 0.000000
10.831667 0.000000
10.838667 0.000000
10.844667 0.000000
10.851667 0.000000
10.857667 0.000000
10.864667 0.000000
10.870667 0.000000
10.877667 0.000000
10.883667 0.000000
10.890667 0.000000
10.896667 0.000000
10.903667 0.000000
10.909667 0.000000
10.916667 0.000000
10.922667 0.000000
10.929667 0.000000
10.935667 0.000000
10.942667 0.000000
10.948667 0.000000
10.955667 0.000000
10.961667 0.000000
10.968667 0.000000
10.974667 0.000000
10.981667 0.000000
10.987667 0.000000
10.994667 0.000000
11.000667 0.000000
11.007667 0.000000
11.013667 0.000000
11.020667 0.000000
11.026667 0.000000
11.033667 0.000000
11.039667 0.000000
11.046667 0.000000
11.052667 0.000000
11.059667 0.000000
11.065667 0.000000
11.072667 0.000000
11.078667 0.000000
11.085667 0.000000
11.091667 0.000000
11.098667 0.000000
11.104667 0.000000
11.111667 0.000000
11.117667 0.000000
11.124667 0.000000
11.130667 0.000000
11.137667 0.000000
11.143667 0.000000
11.150667 0.000000
11.156667 0.000000
11.163667 0.000000
11.169667 0.000000
11.176667 0.000000
11.182667 0.000000
11.189667 0.000000
11.195667 0.000000
11.202667 0.000000
11.208667 0.000000
11.215667 0.000000
11.221667 0.000000
11.228667 0.000000
11.234667 0.000000
11.241667 0.000000
11.247667 0.000000
11.254667 0.000000
11.260667 0.000000
11.267667 0.000000
11.273667 0.000000
11.280667 0.000000
11.286667 0.000000
11.293667 0.000000
11.299667 0.000000
11.312667 0.000000
11.325667 0.000000
11.338667 0.000000
11.351667 0.000000
11.862333 0.000195
11.875333 0.000874
11.888333 0.002209
11.901333 0.004134
11.914333 0.006385
11.927333 0.008604
11.933333 0.000000
11.940333 0.010468
11.946333 0.000000
11.953333 0.011757
11.959333 0.000000
11.966333 0.012378
11.972333 0.000000
11.979333 0.000010
11.985333 0.000000
11.992333 0.000009
11.998333 0.000000
12.005333 0.000009
12.011333 0.000000
12.018333 0.000008
12.024333 0.000000
12.031333 0.000007
12.037333 0.000000
12.044333 0.000006
12.050333 0.000000
12.057333 0.000005
12.063333 0.000000
12.070333 0.000004
12.076333 0.000000
12.083333 0.000003
12.089333 0.000000
12.096333 0.000002
12.102333 0.000000
12.109333 0.000002
12.115333 0.000000
12.122333 0.000001
12.128333 0.000000
12.135333 0.000001
12.141333 0.000000
12.148333 0.000001
12.154333 0.000000
12.161333 0.000001
12.167333 0.000000
12.174333 0.000000
12.180333 0.000000
12.187333 0.000000
12.193333 0.000000
12.200333 0.000000
12.206333 0.000000
12.213333 0.000000
12.219333 0.000000
12.226333 0.000000
12.232333 0.000000
12.239333 0.000000
12.245333 0.000000
12.252333 0.000000
12.258333 0.000000
12.265333 0.000000
12.271333 0.000000
12.278333 0.000000
12.284333 0.000000
12.291333 0.000000
12.297333 0.000000
12.304333 0.000000
12.310333 0.000000
12.317333 0.000000
12.323333 0.000000
12.330333 0.000000
12.336333 0.000000
12.343333 0.000000
12.349333 0.000000
12.356333 0.000000
12.362333 0.000000
12.369333 0.000000
12.375333 0.000000
12.382333 0.000000
12.388333 0.000000
12.395333 0.000000
12.401333 0.000000
12.408333 0.000000
12.414333 0.000000
12.421333 0.000000
12.427333 0.000000
12.434333 0.000000
12.440333 0.000000
12.447333 0.000000
12.453333 0.000000
12.460333 0.000000
12.466333 0.000000
12.473333 0.000000
12.479333 0.000000
12.486333 0.000000
12.492333 0.000000
12.499333 0.000000
12.505333 0.000000
12.512333 0.000000
12.518333 0.000000
12.525333 0.000000
12.531333 0.000000
12.538333 0.000000
12.544333 0.000000
12.551333 0.000000
12.557333 0.000000
12.564333 0.000000
12.570333 0.000000
12.577333 0.000000
12.583333 0.000000
12.590333 0.000000
12.596333 0.000000
12.603333 0.000000
12.609333 0.000000
12.616333 0.000000
12.622333 0.000000
12.629333 0.000000
12.635333 0.000000
12.642333 0.000000
12.648333 0.000000
12.655333 0.000000
12.661333 0.000000
12.668333 0.000000
12.674333 0.000000
12.681333 0.000000
12.687333 0.000000
12.694333 0.000000
12.700333 0.000000
12.707333 0.000000
12.713333 0.000000
12.720333 0.000000
12.726333 0.000000
12.733333 0.000000
12.739333 0.000000
12.746333 0.000000
12.752333 0.000000
12.759333 0.000000
12.765333 0.000000
12.772333 0.000000
12.778333 0.000000
12.791333 0.000000
12.804333 0.000000
12.817333 0.000000
12.830333 0.000000
13.354000 0.000085
13.367000 0.000431
13.380000 0.001211
13.393000 0.002493
13.406000 0.004200
13.419000 0.006131
13.425000 0.000000
13.432000 0.008034
13.438000 0.000000
13.445000 0.009667
13.451000 0.000000
13.458000 0.000009
13.464000 0.000000
13.471000 0.000009
13.477000 0.000000
13.484000 0.000009
13.490000 0.000000
13.497000 0.000009
13.503000 0.000000
13.510000 0.000008
13.516000 0.000000
13.523000 0.000008
13.529000 0.000000
13.536000 0.000007
13.542000 0.000000
13.549000 0.000006
13.555000 0.000000
13.562000 0.000005
13.568000 0.000000
13.575000 0.000004
13.581000 0.000000
13.588000 0.000003
13.594000 0.000000
13.601000 0.000003
13.607000 0.000000
13.614000 0.000002
13.620000 0.000000
13.627000 0.000002
13.633000 0.000000
13.640000 0.000001
13.646000 0.000000
13.653000 0.000001
13.659000 0.000000
13.666000 0.000001
13.672000 0.000000
13.679000 0.000000
13.685000 0.000000
13.692000 0.000000
13.698000 0.000000
13.705000 0.000000
13.711000 0.000000
13.718000 0.000000
13.724000 0.000000
13.731000 0.000000
13.737000 0.000000
13.744000 0.000000
13.750000 0.000000
13.757000 0.000000
13.763000 0.000000
13.770000 0.000000
13.776000 0.000000
13.783000 0.000000
13.789000 0.000000
13.796000 0.000000
13.802000 0.000000
13.809000 0.000000
13.815000 0.000000
13.822000 0.000000
13.828000 0.000000
13.835000 0.000000
13.841000 0.000000
13.848000 0.000000
13.854000 0.000000
13.861000 0.000000
13.867000 0.000000
13.874000 0.000000
13.880000 0.000000
13.887000 0.000000
13.893000 0.000000
13.900000 0.000000
13.906000 0.000000
13.913000 0.000000
13.919000 0.000000
13.926000 0.000000
13.932000 0.000000
13.939000 0.000000
13.945000 0.000000
13.952000 0.000000
13.958000 0.000000
13.965000 0.000000
13.971000 0.000000
13.978000 0.000000
13.984000 0.000000
13.991000 0.000000
13.997000 0.000000
14.004000 0.000000
14.010000 0.000000
14.017000 0.000000
14.023000 0.000000
14.030000 0.000000
14.036000 0.000000
14.043000 0.000000
14.049000 0.000000
14.056000 0.000000
14.062000 0.000000
14.069000 0.000000
14.075000 0.000000
14.082000 0.000000
14.088000 0.000000
14.095000 0.000000
14.101000 0.000000
14.108000 0.000000
14.114000 0.000000
14.121000 0.000000
14.127000 0.000000
14.134000 0.000000
14.140000 0.000000
14.147000 0.000000
14.153000 0.000000
14.160000 0.000000
14.166000 0.000000
14.173000 0.000000
14.179000 0.000000
14.186000 0.000000
14.192000 0.000000
14.199000 0.000000
14.205000 0.000000
14.212000 0.000000
14.218000 0.000000
14.225000 0.000000
14.231000 0.000000
14.238000 0.000000
14.244000 0.000000
14.251000 0.000000
14.257000 0.000000
14.270000 0.000000
14.283000 0.000000
14.296000 0.000000
14.309000 0.000000
14.845667 0.000037
14.858667 0.000210
14.871667 0.000649
14.884667 0.001458
14.897667 0.002660
14.910667 0.004182
14.916667 0.000000
14.923667 0.005871
14.929667 0.000000
14.936667 0.000006
14.942667 0.000000
14.949667 0.000007
14.955667 0.000000
14.962667 0.000008
14.968667 0.000000
14.975667 0.000009
14.981667 0.000000
14.988667 0.000009
14.994667 0.000000
15.001667 0.000009
15.007667 0.000000
15.014667 0.000008
15.020667 0.000000
15.027667 0.000008
15.033667 0.000000
15.040667 0.000007
15.046667 0.000000
15.053667 0.000006
15.059667 0.000000
15.066667 0.000005
15.072667 0.000000
15.079667 0.000004
15.085667 0.000000
15.092667 0.000004
15.098667 0.000000
15.105667 0.000003
15.111667 0.000000
15.118667 0.000002
15.124667 0.000000
15.131667 0.000002
15.137667 0.000000
15.144667 0.000001
15.150667 0.000000
15.157667 0.000001
15.163667 0.000000
15.170667 0.000001
15.176667 0.000000
15.183667 0.000000
15.189667 0.000000
15.196667 0.000000
15.202667 0.000000
15.209667 0.000000
15.215667 0.000000
15.222667 0.000000
15.228667 0.000000
15.235667 0.000000
15.241667 0.000000
15.248667 0.000000
15.254667 0.000000
15.261667 0.000000
15.267667 0.000000
15.274667 0.000000
15.280667 0.000000
15.287667 0.000000
15.293667 0.000000
15.300667 0.000000
15.306667 0.000000
15.313667 0.000000
15.319667 0.000000
15.326667 0.000000
15.332667 0.000000
15.339667 0.000000
15.345667 0.000000
15.352667 0.000000
15.358667 0.000000
15.365667 0.000000
15.371667 0.000000
15.378667 0.000000
15.384667 0.000000
15.391667 0.000000
15.397667 0.000000
15.404667 0.000000
15.410667 0.000000
15.417667 0.000000
15.423667 0.000000
15.430667 0.000000
15.436667 0.000000
15.443667 0.000000
15.449667 0.000000
15.456667 0.000000
15.462667 0.000000
15.469667 0.000000
15.475667 0.000000
15.482667 0.000000
15.488667 0.000000
15.495667 0.000000
15.501667 0.000000
15.508667 0.000000
15.514667 0.000000
15.521667 0.000000
15.527667 0.000000
15.534667 0.000000
15.540667 0.000000
15.547667 0.000000
15.553667 0.000000
15.560667 0.000000
15.566667 0.000000
15.573667 0.000000
15.579667 0.000000
15.586667 0.000000
15.592667 0.000000
15.599667 0.000000
15.605667 0.000000
15.612667 0.000000
15.618667 0.000000
15.625667 0.000000
15.631667 0.000000
15.638667 0.000000
15.644667 0.000000
15.651667 0.000000
15.657667 0.000000
15.664667 0.000000
15.670667 0.000000
15.677667 0.000000
15.683667 0.000000
15.690667 0.000000
15.696667 0.000000
15.703667 0.000000
15.709667 0.000000
15.716667 0.000000
15.722667 0.000000
15.729667 0.000000
15.735667 0.000000
15.748667 0.000000
15.761667 0.000000
15.774667 0.000000
15.787667 0.000000
16.337333 0.000016
16.350333 0.000101
16.363333 0.000341
16.376333 0.000831
16.389333 0.001633
16.402333 0.002751
16.408333 0.000000
16.415333 0.000003
16.421333 0.000000
16.428333 0.000004
16.434333 0.000000
16.441333 0.000006
16.447333 0.000000
16.454333 0.000007
16.460333 0.000000
16.467333 0.000007
16.473333 0.000000
16.480333 0.000008
16.486333 0.000000
16.493333 0.000008
16.499333 0.000000
16.506333 0.000008
16.512333 0.000000
16.519333 0.000008
16.525333 0.000000
16.532333 0.000007
16.538333 0.000000
16.545333 0.000007
16.551333 0.000000
16.558333 0.000006
16.564333 0.000000
16.571333 0.000005
16.577333 0.000000
16.584333 0.000005
16.590333 0.000000
16.597333 0.000004
16.603333 0.000000
16.610333 0.000003
16.616333 0.000000
16.623333 0.000002
16.629333 0.000000
16.636333 0.000002
16.642333 0.000000
16.649333 0.000001
16.655333 0.000000
16.662333 0.000001
16.668333 0.000000
16.675333 0.000001
16.681333 0.000000
16.688333 0.000000
16.694333 0.000000
16.701333 0.000000
16.707333 0.000000
16.714333 0.000000
16.720333 0.000000
16.727333 0.000000
16.733333 0.000000
16.740333 0.000000
16.746333 0.000000
16.753333 0.000000
16.759333 0.000000
16.766333 0.000000
16.772333 0.000000
16.779333 0.000000
16.785333 0.000000
16.792333 0.000000
16.798333 0.000000
16.805333 0.000000
16.811333 0.000000
16.818333 0.000000
16.824333 0.000000
16.831333 0.000000
16.837333 0.000000
16.844333 0.000000
16.850333 0.000000
16.857333 0.000000
16.863333 0.000000
16.870333 0.000000
16.876333 0.000000
16.883333 0.000000
16.889333 0.000000
16.896333 0.000000
16.902333 0.000000
16.909333 0.000000
16.915333 0.000000
16.922333 0.000000
16.928333 0.000000
16.935333 0.000000
16.941333 0.000000
16.948333 0.000000
16.954333 0.000000
16.961333 0.000000
16.967333 0.000000
16.974333 0.000000
16.980333 0.000000
16.987333 0.000000
16.993333 0.000000
17.000333 0.000000
17.006333 0.000000
17.013333 0.000000
17.019333 0.000000
17.026333 0.000000
17.032333 0.000000
17.039333 0.000000
17.045333 0.000000
17.052333 0.000000
17.058333 0.000000
17.065333 0.000000
17.071333 0.000000
17.078333 0.000000
17.084333 0.000000
17.091333 0.000000
17.097333 0.000000
17.104333 0.000000
17.110333 0.000000
17.117333 0.000000
17.123333 0.000000
17.130333 0.000000
17.136333 0.000000
17.143333 0.000000
17.149333 0.000000
17.156333 0.000000
17.162333 0.000000
17.169333 0.000000
17.175333 0.000000
17.182333 0.000000
17.188333 0.000000
17.195333 0.000000
17.201333 0.000000
17.208333 0.000000
17.214333 0.000000
17.227333 0.000000
17.240333 0.000000
17.253333 0.000000
17.266333 0.000000
17.829000 0.000007
17.842000 0.000048
17.855000 0.000177
17.868000 0.000464
17.881000 0.000977
17.894000 0.000001
17.900000 0.000000
17.907000 0.000002
17.913000 0.000000
17.920000 0.000003
17.926000 0.000000
17.933000 0.000004
17.939000 0.000000
17.946000 0.000005
17.952000 0.000000
17.959000 0.000006
17.965000 0.000000
17.972000 0.000007
17.978000 0.000000
17.985000 0.000008
17.991000 0.000000
17.998000 0.000008
18.004000 0.000000
18.011000 0.000008
18.017000 0.000000
18.024000 0.000008
18.030000 0.000000
18.037000 0.000007
18.043000 0.000000
18.050000 0.000007
18.056000 0.000000
18.063000 0.000006
18.069000 0.000000
18.076000 0.000005
18.082000 0.000000
18.089000 0.000005
18.095000 0.000000
18.102000 0.000004
18.108000 0.000000
18.115000 0.000003
18.121000 0.000000
18.128000 0.000002
18.134000 0.000000
18.141000 0.000002
18.147000 0.000000
18.154000 0.000001
18.160000 0.000000
18.167000 0.000001
18.173000 0.000000
18.180000 0.000001
18.186000 0.000000
18.193000 0.000000
18.199000 0.000000
18.206000 0.000000
18.212000 0.000000
18.219000 0.000000
18.225000 0.000000
18.232000 0.000000
18.238000 0.000000
18.245000 0.000000
18.251000 0.000000
18.258000 0.000000
18.264000 0.000000
18.271000 0.000000
18.277000 0.000000
18.284000 0.000000
18.290000 0.000000
18.297000 0.000000
18.303000 0.000000
18.310000 0.000000
18.316000 0.000000
18.323000 0.000000
18.329000 0.000000
18.336000 0.000000
18.342000 0.000000
18.349000 0.000000
18.355000 0.000000
18.362000 0.000000
18.368000 0.000000
18.375000 0.000000
18.381000 0.000000
18.388000 0.000000
18.394000 0.000000
18.401000 0.000000
18.407000 0.000000
18.414000 0.000000
18.420000 0.000000
18.427000 0.000000
18.433000 0.000000
18.440000 0.000000
18.446000 0.000000
18.453000 0.000000
18.459000 0.000000
18.466000 0.000000
18.472000 0.000000
18.479000 0.000000
18.485000 0.000000
18.492000 0.000000
18.498000 0.000000
18.505000 0.000000
18.511000 0.000000
18.518000 0.000000
18.524000 0.000000
18.531000 0.000000
18.537000 0.000000
18.544000 0.000000
18.550000 0.000000
18.557000 0.000000
18.563000 0.000000
18.570000 0.000000
18.576000 0.000000
18.583000 0.000000
18.589000 0.000000
18.596000 0.000000
18.602000 0.000000
18.609000 0.000000
18.615000 0.000000
18.622000 0.000000
18.628000 0.000000
18.635000 0.000000
18.641000 0.000000
18.648000 0.000000
18.654000 0.000000
18.661000 0.000000
18.667000 0.000000
18.674000 0.000000
18.680000 0.000000
18.687000 0.000000
18.693000 0.000000
18.706000 0.000000
18.719000 0.000000
18.732000 0.000000
18.745000 0.000000
19.320667 0.000003
19.333667 0.000023
19.346667 0.000091
19.359667 0.000254
19.372667 0.000000
19.385667 0.000001
19.391667 0.000000
19.398667 0.000001
19.404667 0.000000
19.411667 0.000002
19.417667 0.000000
19.424667 0.000003
19.430667 0.000000
19.437667 0.000004
19.443667 0.000000
19.450667 0.000005
19.456667 0.000000
19.463667 0.000006
19.469667 0.000000
19.476667 0.000007
19.482667 0.000000
19.489667 0.000007
19.495667 0.000000
19.502667 0.000007
19.508667 0.000000
19.515667 0.000008
19.521667 0.000000
19.528667 0.000007
19.534667 0.000000
19.541667 0.000007
19.547667 0.000000
19.554667 0.000007
19.560667 0.000000
19.567667 0.000006
19.573667 0.000000
19.580667 0.000005
19.586667 0.000000
19.593667 0.000004
19.599667 0.000000
19.606667 0.000003
19.612667 0.000000
19.619667 0.000003
19.625667 0.000000
19.632667 0.000002
19.638667 0.000000
19.645667 0.000002
19.651667 0.000000
19.658667 0.000001
19.664667 0.000000
19.671667 0.000001
19.677667 0.000000
19.684667 0.000001
19.690667 0.000000
19.697667 0.000000
19.703667 0.000000
19.710667 0.000000
19.716667 0.000000
19.723667 0.000000
19.729667 0.000000
19.736667 0.000000
19.742667 0.000000
19.749667 0.000000
19.755667 0.000000
19.762667 0.000000
19.768667 0.000000
19.775667 0.000000
19.781667 0.000000
19.788667 0.000000
19.794667 0.000000
19.801667 0.000000
19.807667 0.000000
19.814667 0.000000
19.820667 0.000000
19.827667 0.000000
19.833667 0.000000
19.840667 0.000000
19.846667 0.000000
19.853667 0.000000
19.859667 0.000000
19.866667 0.000000
19.872667 0.000000
19.879667 0.000000
19.885667 0.000000
19.892667 0.000000
19.898667 0.000000
19.905667 0.000000
19.911667 0.000000
19.918667 0.000000
19.924667 0.000000
19.931667 0.000000
19.937667 0.000000
19.944667 0.000000
19.950667 0.000000
19.957667 0.000000
19.963667 0.000000
19.970667 0.000000
19.976667 0.000000
19.983667 0.000000
19.989667 0.000000
19.996667 0.000000
20.002667 0.000000
20.009667 0.000000
20.015667 0.000000
20.022667 0.000000
20.028667 0.000000
20.035667 0.000000
20.041667 0.000000
20.048667 0.000000
20.054667 0.000000
20.061667 0.000000
20.067667 0.000000
20.074667 0.000000
20.080667 0.000000
20.087667 0.000000
20.093667 0.000000
20.100667 0.000000
20.106667 0.000000
20.113667 0.000000
20.119667 0.000000
20.126667 0.000000
20.132667 0.000000
20.139667 0.000000
20.145667 0.000000
20.152667 0.000000
20.158667 0.000000
20.165667 0.000000
20.171667 0.000000
20.184667 0.000000
20.197667 0.000000
20.210667 0.000000
20.223667 0.000000
20.812333 0.000001
20.825333 0.000011
20.838333 0.000046
20.851333 0.000000
20.864333 0.000000
20.877333 0.000001
20.883333 0.000000
20.890333 0.000001
20.896333 0.000000
20.903333 0.000001
20.909333 0.000000
20.916333 0.000002
20.922333 0.000000
20.929333 0.000003
20.935333 0.000000
20.942333 0.000004
20.948333 0.000000
20.955333 0.000005
20.961333 0.000000
20.968333 0.000006
20.974333 0.000000
20.981333 0.000006
20.987333 0.000000
20.994333 0.000007
21.000333 0.000000
21.007333 0.000007
21.013333 0.000000
21.020333 0.000007
21.026333 0.000000
21.033333 0.000007
21.039333 0.000000
21.046333 0.000007
21.052333 0.000000
21.059333 0.000006
21.065333 0.000000
21.072333 0.000005
21.078333 0.000000
21.085333 0.000005
21.091333 0.000000
21.098333 0.000004
21.104333 0.000000
21.111333 0.000003
21.117333 0.000000
21.124333 0.000002
21.130333 0.000000
21.137333 0.000002
21.143333 0.000000
21.150333 0.000001
21.156333 0.000000
21.163333 0.000001
21.169333 0.000000
21.176333 0.000001
21.182333 0.000000
21.189333 0.000000
21.195333 0.000000
21.202333 0.000000
21.208333 0.000000
21.215333 0.000000
21.221333 0.000000
21.228333 0.000000
21.234333 0.000000
21.241333 0.000000
21.247333 0.000000
21.254333 0.000000
21.260333 0.000000
21.267333 0.000000
21.273333 0.000000
21.280333 0.000000
21.286333 0.000000
21.293333 0.000000
21.299333 0.000000
21.306333 0.000000
21.312333 0.000000
21.319333 0.000000
21.325333 0.000000
21.332333 0.000000
21.338333 0.000000
21.345333 0.000000
21.351333 0.000000
21.358333 0.000000
21.364333 0.000000
21.371333 0.000000
21.377333 0.000000
21.384333 0.000000
21.390333 0.000000
21.397333 0.000000
21.403333 0.000000
21.410333 0.000000
21.416333 0.000000
21.423333 0.000000
21.429333 0.000000
21.436333 0.000000
21.442333 0.000000
21.449333 0.000000
21.455333 0.000000
21.462333 0.000000
21.468333 0.000000
21.475333 0.000000
21.481333 0.000000
21.488333 0.000000
21.494333 0.000000
21.501333 0.000000
21.507333 0.000000
21.514333 0.000000
21.520333 0.000000
21.527333 0.000000
21.533333 0.000000
21.540333 0.000000
21.546333 0.000000
21.553333 0.000000
21.559333 0.000000
21.566333 0.000000
21.572333 0.000000
21.579333 0.000000
21.585333 0.000000
21.592333 0.000000
21.598333 0.000000
21.605333 0.000000
21.611333 0.000000
21.618333 0.000000
21.624333 0.000000
21.631333 0.000000
21.637333 0.000000
21.644333 0.000000
21.650333 0.000000
21.663333 0.000000
21.676333 0.000000
21.689333 0.000000
21.702333 0.000000
22.304000 0.000001
22.317000 0.000005
22.330000 0.000000
22.343000 0.000000
22.356000 0.000000
22.369000 0.000000
22.375000 0.000000
22.382000 0.000001
22.388000 0.000000
22.395000 0.000001
22.401000 0.000000
22.408000 0.000002
22.414000 0.000000
22.421000 0.000002
22.427000 0.000000
22.434000 0.000003
22.440000 0.000000
22.447000 0.000004
22.453000 0.000000
22.460000 0.000005
22.466000 0.000000
22.473000 0.000005
22.479000 0.000000
22.486000 0.000006
22.492000 0.000000
22.499000 0.000006
22.505000 0.000000
22.512000 0.000007
22.518000 0.000000
22.525000 0.000007
22.531000 0.000000
22.538000 0.000007
22.544000 0.000000
22.551000 0.000006
22.557000 0.000000
22.564000 0.000005
22.570000 0.000000
22.577000 0.000005
22.583000 0.000000
22.590000 0.000004
22.596000 0.000000
22.603000 0.000003
22.609000 0.000000
22.616000 0.000003
22.622000 0.000000
22.629000 0.000002
22.635000 0.000000
22.642000 0.000001
22.648000 0.000000
22.655000 0.000001
22.661000 0.000000
22.668000 0.000001
22.674000 0.000000
22.681000 0.000001
22.687000 0.000000
22.694000 0.000000
22.700000 0.000000
22.707000 0.000000
22.713000 0.000000
22.720000 0.000000
22.726000 0.000000
22.733000 0.000000
22.739000 0.000000
22.746000 0.000000
22.752000 0.000000
22.759000 0.000000
22.765000 0.000000
22.772000 0.000000
22.778000 0.000000
22.785000 0.000000
22.791000 0.000000
22.798000 0.000000
22.804000 0.000000
22.811000 0.000000
22.817000 0.000000
22.824000 0.000000
22.830000 0.000000
22.837000 0.000000
22.843000 0.000000
22.850000 0.000000
22.856000 0.000000
22.863000 0.000000
22.869000 0.000000
22.876000 0.000000
22.882000 0.000000
22.889000 0.000000
22.895000 0.000000
22.902000 0.000000
22.908000 0.000000
22.915000 0.000000
22.921000 0.000000
22.928000 0.000000
22.934000 0.000000
22.941000 0.000000
22.947000 0.000000
22.954000 0.000000
22.960000 0.000000
22.967000 0.000000
22.973000 0.000000
22.980000 0.000000
22.986000 0.000000
22.993000 0.000000
22.999000 0.000000
23.006000 0.000000
23.012000 0.000000
23.019000 0.000000
23.025000 0.000000
23.032000 0.000000
23.038000 0.000000
23.045000 0.000000
23.051000 0.000000
23.058000 0.000000
23.064000 0.000000
23.071000 0.000000
23.077000 0.000000
23.084000 0.000000
23.090000 0.000000
23.097000 0.000000
23.103000 0.000000
23.110000 0.000000
23.116000 0.000000
23.123000 0.000000
23.129000 0.000000
23.142000 0.000000
23.155000 0.000000
23.168000 0.000000
23.181000 0.000000
23.795667 0.000000
23.808667 0.000000
23.821667 0.000000
23.834667 0.000000
23.847667 0.000000
23.860667 0.000000
23.866667 0.000000
23.873667 0.000000
23.879667 0.000000
23.886667 0.000001
23.892667 0.000000
23.899667 0.000001
23.905667 0.000000
23.912667 0.000002
23.918667 0.000000
23.925667 0.000002
23.931667 0.000000
23.938667 0.000003
23.944667 0.000000
23.951667 0.000004
23.957667 0.000000
23.964667 0.000004
23.970667 0.000000
23.977667 0.000005
23.983667 0.000000
23.990667 0.000006
23.996667 0.000000
24.003667 0.000006
24.009667 0.000000
24.016667 0.000006
24.022667 0.000000
24.029667 0.000006
24.035667 0.000000
24.042667 0.000006
24.048667 0.000000
24.055667 0.000005
24.061667 0.000000
24.068667 0.000004
24.074667 0.000000
24.081667 0.000004
24.087667 0.000000
24.094667 0.000003
24.100667 0.000000
24.107667 0.000003
24.113667 0.000000
24.120667 0.000002
24.126667 0.000000
24.133667 0.000002
24.139667 0.000000
24.146667 0.000001
24.152667 0.000000
24.159667 0.000001
24.165667 0.000000
24.172667 0.000000
24.178667 0.000000
24.185667 0.000000
24.191667 0.000000
24.198667 0.000000
24.204667 0.000000
24.211667 0.000000
24.217667 0.000000
24.224667 0.000000
24.230667 0.000000
24.237667 0.000000
24.243667 0.000000
24.250667 0.000000
24.256667 0.000000
24.263667 0.000000
24.269667 0.000000
24.276667 0.000000
24.282667 0.000000
24.289667 0.000000
24.295667 0.000000
24.302667 0.000000
24.308667 0.000000
24.315667 0.000000
24.321667 0.000000
24.328667 0.000000
24.334667 0.000000
24.341667 0.000000
24.347667 0.000000
24.354667 0.000000
24.360667 0.000000
24.367667 0.000000
24.373667 0.000000
24.380667 0.000000
24.386667 0.000000
24.393667 0.000000
24.399667 0.000000
24.406667 0.000000
24.412667 0.000000
24.419667 0.000000
24.425667 0.000000
24.432667 0.000000
24.438667 0.000000
24.445667 0.000000
24.451667 0.000000
24.458667 0.000000
24.464667 0.000000
24.471667 0.000000
24.477667 0.000000
24.484667 0.000000
24.490667 0.000000
24.497667 0.000000
24.503667 0.000000
24.510667 0.000000
24.516667 0.000000
24.523667 0.000000
24.529667 0.000000
24.536667 0.000000
24.542667 0.000000
24.549667 0.000000
24.555667 0.000000
24.562667 0.000000
24.568667 0.000000
24.575667 0.000000
24.581667 0.000000
24.588667 0.000000
24.594667 0.000000
24.601667 0.000000
24.607667 0.000000
24.620667 0.000000
24.633667 0.000000
24.646667 0.000000
24.659667 0.000000
25.287333 0.000000
25.300333 0.000000
25.313333 0.000000
25.326333 0.000000
25.339333 0.000000
25.352333 0.000000
25.358333 0.000000
25.365333 0.000000
25.371333 0.000000
25.378333 0.000000
25.384333 0.000000
25.391333 0.000001
25.397333 0.000000
25.404333 0.000001
25.410333 0.000000
25.417333 0.000002
25.423333 0.000000
25.430333 0.000002
25.436333 0.000000
25.443333 0.000003
25.449333 0.000000
25.456333 0.000003
25.462333 0.000000
25.469333 0.000004
25.475333 0.000000
25.482333 0.000005
25.488333 0.000000
25.495333 0.000005
25.501333 0.000000
25.508333 0.000005
25.514333 0.000000
25.521333 0.000005
25.527333 0.000000
25.534333 0.000005
25.540333 0.000000
25.547333 0.000005
25.553333 0.000000
25.560333 0.000004
25.566333 0.000000
25.573333 0.000004
25.579333 0.000000
25.586333 0.000003
25.592333 0.000000
25.599333 0.000002
25.605333 0.000000
25.612333 0.000002
25.618333 0.000000
25.625333 0.000001
25.631333 0.000000
25.638333 0.000001
25.644333 0.000000
25.651333 0.000001
25.657333 0.000000
25.664333 0.000000
25.670333 0.000000
25.677333 0.000000
25.683333 0.000000
25.690333 0.000000
25.696333 0.000000
25.703333 0.000000
25.709333 0.000000
25.716333 0.000000
25.722333 0.000000
25.729333 0.000000
25.735333 0.000000
25.742333 0.000000
25.748333 0.000000
25.755333 0.000000
25.761333 0.000000
25.768333 0.000000
25.774333 0.000000
25.781333 0.000000
25.787333 0.000000
25.794333 0.000000
25.800333 0.000000
25.807333 0.000000
25.813333 0.000000
25.820333 0.000000
25.826333 0.000000
25.833333 0.000000
25.839333 0.000000
25.846333 0.000000
25.852333 0.000000
25.859333 0.000000
25.865333 0.000000
25.872333 0.000000
25.878333 0.000000
25.885333 0.000000
25.891333 0.000000
25.898333 0.000000
25.904333 0.000000
25.911333 0.000000
25.917333 0.000000
25.924333 0.000000
25.930333 0.000000
25.937333 0.000000
25.943333 0.000000
25.950333 0.000000
25.956333 0.000000
25.963333 0.000000
25.969333 0.000000
25.976333 0.000000
25.982333 0.000000
25.989333 0.000000
25.995333 0.000000
26.002333 0.000000
26.008333 0.000000
26.015333 0.000000
26.021333 0.000000
26.028333 0.000000
26.034333 0.000000
26.041333 0.000000
26.047333 0.000000
26.054333 0.000000
26.060333 0.000000
26.067333 0.000000
26.073333 0.000000
26.080333 0.000000
26.086333 0.000000
26.099333 0.000000
26.112333 0.000000
26.125333 0.000000
26.138333 0.000000
26.779000 0.000000
26.792000 0.000000
26.805000 0.000000
26.818000 0.000000
26.831000 0.000000
26.844000 0.000000
26.850000 0.000000
26.857000 0.000000
26.863000 0.000000
26.870000 0.000000
26.876000 0.000000
26.883000 0.000000
26.889000 0.000000
26.896000 0.000001
26.902000 0.000000
26.909000 0.000001
26.915000 0.000000
26.922000 0.000002
26.928000 0.000000
26.935000 0.000002
26.941000 0.000000
26.948000 0.000003
26.954000 0.000000
26.961000 0.000003
26.967000 0.000000
26.974000 0.000004
26.980000 0.000000
26.987000 0.000004
26.993000 0.000000
27.000000 0.000004
27.006000 0.000000
27.013000 0.000004
27.019000 0.000000
27.026000 0.000004
27.032000 0.000000
27.039000 0.000004
27.045000 0.000000
27.052000 0.000004
27.058000 0.000000
27.065000 0.000003
27.071000 0.000000
27.078000 0.000003
27.084000 0.000000
27.091000 0.000002
27.097000 0.000000
27.104000 0.000002
27.110000 0.000000
27.117000 0.000001
27.123000 0.000000
27.130000 0.000001
27.136000 0.000000
27.143000 0.000001
27.149000 0.000000
27.156000 0.000000
27.162000 0.000000
27.169000 0.000000
27.175000 0.000000
27.182000 0.000000
27.188000 0.000000
27.195000 0.000000
27.201000 0.000000
27.208000 0.000000
27.214000 0.000000
27.221000 0.000000
27.227000 0.000000
27.234000 0.000000
27.240000 0.000000
27.247000 0.000000
27.253000 0.000000
27.260000 0.000000
27.266000 0.000000
27.273000 0.000000
27.279000 0.000000
27.286000 0.000000
27.292000 0.000000
27.299000 0.000000
27.305000 0.000000
27.312000 0.000000
27.318000 0.000000
27.325000 0.000000
27.331000 0.000000
27.338000 0.000000
27.344000 0.000000
27.351000 0.000000
27.357000 0.000000
27.364000 0.000000
27.370000 0.000000
27.377000 0.000000
27.383000 0.000000
27.390000 0.000000
27.396000 0.000000
27.403000 0.000000
27.409000 0.000000
27.416000 0.000000
27.422000 0.000000
27.429000 0.000000
27.435000 0.000000
27.442000 0.000000
27.448000 0.000000
27.455000 0.000000
27.461000 0.000000
27.468000 0.000000
27.474000 0.000000
27.481000 0.000000
27.487000 0.000000
27.494000 0.000000
27.500000 0.000000
27.507000 0.000000
27.513000 0.000000
27.520000 0.000000
27.526000 0.000000
27.533000 0.000000
27.539000 0.000000
27.546000 0.000000
27.552000 0.000000
27.559000 0.000000
27.565000 0.000000
27.578000 0.000000
27.591000 0.000000
27.604000 0.000000
27.617000 0.000000
28.270667 0.000000
28.283667 0.000000
28.296667 0.000000
28.309667 0.000000
28.322667 0.000000
28.335667 0.000000
28.341667 0.000000
28.348667 0.000000
28.354667 0.000000
28.361667 0.000000
28.367667 0.000000
28.374667 0.000000
28.380667 0.000000
28.387667 0.000000
28.393667 0.000000
28.400667 0.000001
28.406667 0.000000
28.413667 0.000001
28.419667 0.000000
28.426667 0.000002
28.432667 0.000000
28.439667 0.000002
28.445667 0.000000
28.452667 0.000002
28.458667 0.000000
28.465667 0.000003
28.471667 0.000000
28.478667 0.000003
28.484667 0.000000
28.491667 0.000003
28.497667 0.000000
28.504667 0.000003
28.510667 0.000000
28.517667 0.000003
28.523667 0.000000
28.530667 0.000003
28.536667 0.000000
28.543667 0.000003
28.549667 0.000000
28.556667 0.000003
28.562667 0.000000
28.569667 0.000002
28.575667 0.000000
28.582667 0.000002
28.588667 0.000000
28.595667 0.000001
28.601667 0.000000
28.608667 0.000001
28.614667 0.000000
28.621667 0.000001
28.627667 0.000000
28.634667 0.000000
28.640667 0.000000
28.647667 0.000000
28.653667 0.000000
28.660667 0.000000
28.666667 0.000000
28.673667 0.000000
28.679667 0.000000
28.686667 0.000000
28.692667 0.000000
28.699667 0.000000
28.705667 0.000000
28.712667 0.000000
28.718667 0.000000
28.725667 0.000000
28.731667 0.000000
28.738667 0.000000
28.744667 0.000000
28.751667 0.000000
28.757667 0.000000
28.764667 0.000000
28.770667 0.000000
28.777667 0.000000
28.783667 0.000000
28.790667 0.000000
28.796667 0.000000
28.803667 0.000000
28.809667 0.000000
28.816667 0.000000
28.822667 0.000000
28.829667 0.000000
28.835667 0.000000
28.842667 0.000000
28.848667 0.000000
28.855667 0.000000
28.861667 0.000000
28.868667 0.000000
28.874667 0.000000
28.881667 0.000000
28.887667 0.000000
28.894667 0.000000
28.900667 0.000000
28.907667 0.000000
28.913667 0.000000
28.920667 0.000000
28.926667 0.000000
28.933667 0.000000
28.939667 0.000000
28.946667 0.000000
28.952667 0.000000
28.959667 0.000000
28.965667 0.000000
28.972667 0.000000
28.978667 0.000000
28.985667 0.000000
28.991667 0.000000
28.998667 0.000000
29.004667 0.000000
29.011667 0.000000
29.017667 0.000000
29.024667 0.000000
29.030667 0.000000
29.037667 0.000000
29.043667 0.000000
29.056667 0.000000
29.069667 0.000000
29.082667 0.000000
29.095667 0.000000
29.762333 0.000000
29.775333 0.000000
29.788333 0.000000
29.801333 0.000000
29.814333 0.000000
29.827333 0.000000
29.833333 0.000000
29.840333 0.000000
29.846333 0.000000
29.853333 0.000000
29.859333 0.000000
29.866333 0.000000
29.872333 0.000000
29.879333 0.000000
29.885333 0.000000
29.892333 0.000000
29.898333 0.000000
29.905333 0.000001
29.911333 0.000000
29.918333 0.000001
29.924333 0.000000
29.931333 0.000001
29.937333 0.000000
29.944333 0.000002
29.950333 0.000000
29.957333 0.000002
29.963333 0.000000
29.970333 0.000002
29.976333 0.000000
29.983333 0.000003
29.989333 0.000000
29.996333 0.000003
30.002333 0.000000
30.009333 0.000003
30.015333 0.000000
30.022333 0.000003
30.028333 0.000000
30.035333 0.000002
30.041333 0.000000
30.048333 0.000002
30.054333 0.000000
30.061333 0.000002
30.067333 0.000000
30.074333 0.000002
30.080333 0.000000
30.087333 0.000001
30.093333 0.000000
30.100333 0.000001
30.106333 0.000000
30.113333 0.000000
30.119333 0.000000
30.126333 0.000000
30.132333 0.000000
30.139333 0.000000
30.145333 0.000000
30.152333 0.000000
30.158333 0.000000
30.165333 0.000000
30.171333 0.000000
30.178333 0.000000
30.184333 0.000000
30.191333 0.000000
30.197333 0.000000
30.204333 0.000000
30.210333 0.000000
30.217333 0.000000
30.223333 0.000000
30.230333 0.000000
30.236333 0.000000
30.243333 0.000000
30.249333 0.000000
30.256333 0.000000
30.262333 0.000000
30.269333 0.000000
30.275333 0.000000
30.282333 0.000000
30.288333 0.000000
30.295333 0.000000
30.301333 0.000000
30.308333 0.000000
30.314333 0.000000
30.321333 0.000000
30.327333 0.000000
30.334333 0.000000
30.340333 0.000000
30.347333 0.000000
30.353333 0.000000
30.360333 0.000000
30.366333 0.000000
30.373333 0.000000
30.379333 0.000000
30.386333 0.000000
30.392333 0.000000
30.399333 0.000000
30.405333 0.000000
30.412333 0.000000
30.418333 0.000000
30.425333 0.000000
30.431333 0.000000
30.438333 0.000000
30.444333 0.000000
30.451333 0.000000
30.457333 0.000000
30.464333 0.000000
30.470333 0.000000
30.477333 0.000000
30.483333 0.000000
30.490333 0.000000
30.496333 0.000000
30.503333 0.000000
30.509333 0.000000
30.516333 0.000000
30.522333 0.000000
30.535333 0.000000
30.548333 0.000000
30.561333 0.000000
30.574333 0.000000
31.254000 0.000000
31.267000 0.000000
31.280000 0.000000
31.293000 0.000000
31.306000 0.000000
31.319000 0.000000
31.325000 0.000000
31.332000 0.000000
31.338000 0.000000
31.345000 0.000000
31.351000 0.000000
31.358000 0.000000
31.364000 0.000000
31.371000 0.000000
31.377000 0.000000
31.384000 0.000000
31.390000 0.000000
31.397000 0.000001
31.403000 0.000000
31.410000 0.000001
31.416000 0.000000
31.423000 0.000001
31.429000 0.000000
31.436000 0.000001
31.442000 0.000000
31.449000 0.000001
31.455000 0.000000
31.462000 0.000002
31.468000 0.000000
31.475000 0.000002
31.481000 0.000000
31.488000 0.000002
31.494000 0.000000
31.501000 0.000002
31.507000 0.000000
31.514000 0.000002
31.520000 0.000000
31.527000 0.000002
31.533000 0.000000
31.540000 0.000002
31.546000 0.000000
31.553000 0.000001
31.559000 0.000000
31.566000 0.000001
31.572000 0.000000
31.579000 0.000001
35.00000 0.000000
45.00000 0.000000
55.00000 0.000000
70.00000 0.000000


==> pmf1_lambda3.dat <==
x y1
1.420667 0.062423
1.433667 0.038288
1.446667 0.023485
1.459667 0.014405
1.472667 0.008836
1.485667 0.005419
1.491667 0.000000
1.498667 0.003324
1.504667 0.000000
1.511667 0.002039
1.517667 0.000000
1.524667 0.001251
1.530667 0.000000
1.537667 0.000767
1.543667 0.000000
1.550667 0.000471
1.556667 0.000000
1.563667 0.000289
1.569667 0.000000
1.576667 0.000177
1.582667 0.000000
1.589667 0.000109
1.595667 0.000000
1.602667 0.000067
1.608667 0.000000
1.615667 0.000041
1.621667 0.000000
1.628667 0.000000
1.634667 0.000000
1.641667 0.000000
1.647667 0.000000
1.654667 0.000000
1.660667 0.000000
1.667667 0.000000
1.673667 0.000000
1.680667 0.000000
1.686667 0.000000
1.693667 0.000000
1.699667 0.000000
1.706667 0.000000
1.712667 0.000000
1.719667 0.000000
1.725667 0.000000
1.732667 0.000000
1.738667 0.000000
1.745667 0.000000
1.751667 0.000000
1.758667 0.000000
1.764667 0.000000
1.771667 0.000000
1.777667 0.000000
1.784667 0.000000
1.790667 0.000000
1.797667 0.000000
1.803667 0.000000
1.810667 0.000000
1.816667 0.000000
1.823667 0.000000
1.829667 0.000000
1.836667 0.000000
1.842667 0.000000
1.849667 0.000000
1.855667 0.000000
1.862667 0.000000
1.868667 0.000000
1.875667 0.000000
1.881667 0.000000
1.888667 0.000000
1.894667 0.000000
1.901667 0.000000
1.907667 0.000000
1.914667 0.000000
1.920667 0.000000
1.927667 0.000000
1.933667 0.000000
1.940667 0.000000
1.946667 0.000000
1.953667 0.000000
1.959667 0.000000
1.966667 0.000000
1.972667 0.000000
1.979667 0.000000
1.985667 0.000000
1.992667 0.000000
1.998667 0.000000
2.005667 0.000000
2.011667 0.000000
2.018667 0.000000
2.024667 0.000000
2.031667 0.000000
2.037667 0.000000
2.044667 0.000000
2.050667 0.000000
2.057667 0.000000
2.063667 0.000000
2.070667 0.000000
2.076667 0.000000
2.083667 0.000000
2.089667 0.000000
2.096667 0.000000
2.102667 0.000000
2.109667 0.000000
2.115667 0.000000
2.122667 0.000000
2.128667 0.000000
2.135667 0.000000
2.141667 0.000000
2.148667 0.000000
2.154667 0.000000
2.161667 0.000000
2.167667 0.000000
2.174667 0.000000
2.180667 0.000000
2.187667 0.000000
2.193667 0.000000
2.200667 0.000000
2.206667 0.000000
2.213667 0.000000
2.219667 0.000000
2.226667 0.000000
2.232667 0.000000
2.239667 0.000000
2.245667 0.000000
2.252667 0.000000
2.258667 0.000000
2.265667 0.000000
2.271667 0.000000
2.278667 0.000000
2.284667 0.000000
2.291667 0.000000
2.297667 0.000000
2.304667 0.000000
2.310667 0.000000
2.317667 0.000000
2.323667 0.000000
2.330667 0.000000
2.336667 0.000000
2.343667 0.000000
2.349667 0.000000
2.356667 0.000000
2.362667 0.000000
2.369667 0.000000
2.375667 0.000000
2.382667 0.000000
2.388667 0.000000
2.395667 0.000000
2.401667 0.000000
2.408667 0.000000
2.414667 0.000000
2.421667 0.000000
2.427667 0.000000
2.440667 0.000000
2.453667 0.000000
2.466667 0.000000
2.479667 0.000000
2.912333 0.024137
2.925333 0.029610
2.938333 0.027243
2.951333 0.022280
2.964333 0.017082
2.977333 0.012573
2.983333 0.000000
2.990333 0.008997
2.996333 0.000000
3.003333 0.006307
3.009333 0.000000
3.016333 0.004352
3.022333 0.000000
3.029333 0.002966
3.035333 0.000000
3.042333 0.002001
3.048333 0.000000
3.055333 0.001339
3.061333 0.000000
3.068333 0.000890
3.074333 0.000000
3.081333 0.000588
3.087333 0.000000
3.094333 0.000386
3.100333 0.000000
3.107333 0.000000
3.113333 0.000000
3.120333 0.000000
3.126333 0.000000
3.133333 0.000000
3.139333 0.000000
3.146333 0.000000
3.152333 0.000000
3.159333 0.000000
3.165333 0.000000
3.172333 0.000000
3.178333 0.000000
3.185333 0.000000
3.191333 0.000000
3.198333 0.000000
3.204333 0.000000
3.211333 0.000000
3.217333 0.000000
3.224333 0.000000
3.230333 0.000000
3.237333 0.000000
3.243333 0.000000
3.250333 0.000000
3.256333 0.000000
3.263333 0.000000
3.269333 0.000000
3.276333 0.000000
3.282333 0.000000
3.289333 0.000000
3.295333 0.000000
3.302333 0.000000
3.308333 0.000000
3.315333 0.000000
3.321333 0.000000
3.328333 0.000000
3.334333 0.000000
3.341333 0.000000
3.347333 0.000000
3.354333 0.000000
3.360333 0.000000
3.367333 0.000000
3.373333 0.000000
3.380333 0.000000
3.386333 0.000000
3.393333 0.000000
3.399333 0.000000
3.406333 0.000000
3.412333 0.000000
3.419333 0.000000
3.425333 0.000000
3.432333 0.000000
3.438333 0.000000
3.445333 0.000000
3.451333 0.000000
3.458333 0.000000
3.464333 0.000000
3.471333 0.000000
3.477333 0.000000
3.484333 0.000000
3.490333 0.000000
3.497333 0.000000
3.503333 0.000000
3.510333 0.000000
3.516333 0.000000
3.523333 0.000000
3.529333 0.000000
3.536333 0.000000
3.542333 0.000000
3.549333 0.000000
3.555333 0.000000
3.562333 0.000000
3.568333 0.000000
3.575333 0.000000
3.581333 0.000000
3.588333 0.000000
3.594333 0.000000
3.601333 0.000000
3.607333 0.000000
3.614333 0.000000
3.620333 0.000000
3.627333 0.000000
3.633333 0.000000
3.640333 0.000000
3.646333 0.000000
3.653333 0.000000
3.659333 0.000000
3.666333 0.000000
3.672333 0.000000
3.679333 0.000000
3.685333 0.000000
3.692333 0.000000
3.698333 0.000000
3.705333 0.000000
3.711333 0.000000
3.718333 0.000000
3.724333 0.000000
3.731333 0.000000
3.737333 0.000000
3.744333 0.000000
3.750333 0.000000
3.757333 0.000000
3.763333 0.000000
3.770333 0.000000
3.776333 0.000000
3.783333 0.000000
3.789333 0.000000
3.796333 0.000000
3.802333 0.000000
3.809333 0.000000
3.815333 0.000000
3.822333 0.000000
3.828333 0.000000
3.835333 0.000000
3.841333 0.000000
3.848333 0.000000
3.854333 0.000000
3.861333 0.000000
3.867333 0.000000
3.874333 0.000000
3.880333 0.000000
3.887333 0.000000
3.893333 0.000000
3.900333 0.000000
3.906333 0.000000
3.919333 0.000000
3.932333 0.000000
3.945333 0.000000
3.958333 0.000000
4.404000 0.009333
4.417000 0.017174
4.430000 0.021068
4.443000 0.021537
4.456000 0.019815
4.469000 0.017016
4.475000 0.000000
4.482000 0.013916
4.488000 0.000000
4.495000 0.010975
4.501000 0.000000
4.508000 0.008414
4.514000 0.000000
4.521000 0.006308
4.527000 0.000000
4.534000 0.004643
4.540000 0.000000
4.547000 0.003366
4.553000 0.000000
4.560000 0.002408
4.566000 0.000000
4.573000 0.001705
4.579000 0.000000
4.586000 0.000001
4.592000 0.000000
4.599000 0.000001
4.605000 0.000000
4.612000 0.000000
4.618000 0.000000
4.625000 0.000000
4.631000 0.000000
4.638000 0.000000
4.644000 0.000000
4.651000 0.000000
4.657000 0.000000
4.664000 0.000000
4.670000 0.000000
4.677000 0.000000
4.683000 0.000000
4.690000 0.000000
4.696000 0.000000
4.703000 0.000000
4.709000 0.000000
4.716000 0.000000
4.722000 0.000000
4.729000 0.000000
4.735000 0.000000
4.742000 0.000000
4.748000 0.000000
4.755000 0.000000
4.761000 0.000000
4.768000 0.000000
4.774000 0.000000
4.781000 0.000000
4.787000 0.000000
4.794000 0.000000
4.800000 0.000000
4.807000 0.000000
4.813000 0.000000
4.820000 0.000000
4.826000 0.000000
4.833000 0.000000
4.839000 0.000000
4.846000 0.000000
4.852000 0.000000
4.859000 0.000000
4.865000 0.000000
4.872000 0.000000
4.878000 0.000000
4.885000 0.000000
4.891000 0.000000
4.898000 0.000000
4.904000 0.000000
4.911000 0.000000
4.917000 0.000000
4.924000 0.000000
4.930000 0.000000
4.937000 0.000000
4.943000 0.000000
4.950000 0.000000
4.956000 0.000000
4.963000 0.000000
4.969000 0.000000
4.976000 0.000000
4.982000 0.000000
4.989000 0.000000
4.995000 0.000000
5.002000 0.000000
5.008000 0.000000
5.015000 0.000000
5.021000 0.000000
5.028000 0.000000
5.034000 0.000000
5.041000 0.000000
5.047000 0.000000
5.054000 0.000000
5.060000 0.000000
5.067000 0.000000
5.073000 0.000000
5.080000 0.000000
5.086000 0.000000
5.093000 0.000000
5.099000 0.000000
5.106000 0.000000
5.112000 0.000000
5.119000 0.000000
5.125000 0.000000
5.132000 0.000000
5.138000 0.000000
5.145000 0.000000
5.151000 0.000000
5.158000 0.000000
5.164000 0.000000
5.171000 0.000000
5.177000 0.000000
5.184000 0.000000
5.190000 0.000000
5.197000 0.000000
5.203000 0.000000
5.210000 0.000000
5.216000 0.000000
5.223000 0.000000
5.229000 0.000000
5.236000 0.000000
5.242000 0.000000
5.249000 0.000000
5.255000 0.000000
5.262000 0.000000
5.268000 0.000000
5.275000 0.000000
5.281000 0.000000
5.288000 0.000000
5.294000 0.000000
5.301000 0.000000
5.307000 0.000000
5.314000 0.000000
5.320000 0.000000
5.327000 0.000000
5.333000 0.000000
5.340000 0.000000
5.346000 0.000000
5.353000 0.000000
5.359000 0.000000
5.366000 0.000000
5.372000 0.000000
5.379000 0.000000
5.385000 0.000000
5.398000 0.000000
5.411000 0.000000
5.424000 0.000000
5.437000 0.000000
5.895667 0.003609
5.908667 0.008854
5.921667 0.013577
5.934667 0.016656
5.947667 0.017878
5.960667 0.017545
5.966667 0.000000
5.973667 0.016143
5.979667 0.000000
5.986667 0.014145
5.992667 0.000000
5.999667 0.011930
6.005667 0.000000
6.012667 0.009756
6.018667 0.000000
6.025667 0.007780
6.031667 0.000000
6.038667 0.006073
6.044667 0.000000
6.051667 0.004656
6.057667 0.000000
6.064667 0.000002
6.070667 0.000000
6.077667 0.000002
6.083667 0.000000
6.090667 0.000001
6.096667 0.000000
6.103667 0.000001
6.109667 0.000000
6.116667 0.000001
6.122667 0.000000
6.129667 0.000000
6.135667 0.000000
6.142667 0.000000
6.148667 0.000000
6.155667 0.000000
6.161667 0.000000
6.168667 0.000000
6.174667 0.000000
6.181667 0.000000
6.187667 0.000000
6.194667 0.000000
6.200667 0.000000
6.207667 0.000000
6.213667 0.000000
6.220667 0.000000
6.226667 0.000000
6.233667 0.000000
6.239667 0.000000
6.246667 0.000000
6.252667 0.000000
6.259667 0.000000
6.265667 0.000000
6.272667 0.000000
6.278667 0.000000
6.285667 0.000000
6.291667 0.000000
6.298667 0.000000
6.304667 0.000000
6.311667 0.000000
6.317667 0.000000
6.324667 0.000000
6.330667 0.000000
6.337667 0.000000
6.343667 0.000000
6.350667 0.000000
6.356667 0.000000
6.363667 0.000000
6.369667 0.000000
6.376667 0.000000
6.382667 0.000000
6.389667 0.000000
6.395667 0.000000
6.402667 0.000000
6.408667 0.000000
6.415667 0.000000
6.421667 0.000000
6.428667 0.000000
6.434667 0.000000
6.441667 0.000000
6.447667 0.000000
6.454667 0.000000
6.460667 0.000000
6.467667 0.000000
6.473667 0.000000
6.480667 0.000000
6.486667 0.000000
6.493667 0.000000
6.499667 0.000000
6.506667 0.000000
6.512667 0.000000
6.519667 0.000000
6.525667 0.000000
6.532667 0.000000
6.538667 0.000000
6.545667 0.000000
6.551667 0.000000
6.558667 0.000000
6.564667 0.000000
6.571667 0.000000
6.577667 0.000000
6.584667 0.000000
6.590667 0.000000
6.597667 0.000000
6.603667 0.000000
6.610667 0.000000
6.616667 0.000000
6.623667 0.000000
6.629667 0.000000
6.636667 0.000000
6.642667 0.000000
6.649667 0.000000
6.655667 0.000000
6.662667 0.000000
6.668667 0.000000
6.675667 0.000000
6.681667 0.000000
6.688667 0.000000
6.694667 0.000000
6.701667 0.000000
6.707667 0.000000
6.714667 0.000000
6.720667 0.000000
6.727667 0.000000
6.733667 0.000000
6.740667 0.000000
6.746667 0.000000
6.753667 0.000000
6.759667 0.000000
6.766667 0.000000
6.772667 0.000000
6.779667 0.000000
6.785667 0.000000
6.792667 0.000000
6.798667 0.000000
6.805667 0.000000
6.811667 0.000000
6.818667 0.000000
6.824667 0.000000
6.831667 0.000000
6.837667 0.000000
6.844667 0.000000
6.850667 0.000000
6.857667 0.000000
6.863667 0.000000
6.876667 0.000000
6.889667 0.000000
6.902667 0.000000
6.915667 0.000000
7.387333 0.001395
7.400333 0.004279
7.413333 0.007875
7.426333 0.011270
7.439333 0.013826
7.452333 0.015265
7.458333 0.000000
7.465333 0.015605
7.471333 0.000000
7.478333 0.015041
7.484333 0.000000
7.491333 0.013839
7.497333 0.000000
7.504333 0.012261
7.510333 0.000000
7.517333 0.010528
7.523333 0.000000
7.530333 0.008806
7.536333 0.000000
7.543333 0.000005
7.549333 0.000000
7.556333 0.000004
7.562333 0.000000
7.569333 0.000003
7.575333 0.000000
7.582333 0.000002
7.588333 0.000000
7.595333 0.000002
7.601333 0.000000
7.608333 0.000001
7.614333 0.000000
7.621333 0.000001
7.627333 0.000000
7.634333 0.000001
7.640333 0.000000
7.647333 0.000001
7.653333 0.000000
7.660333 0.000000
7.666333 0.000000
7.673333 0.000000
7.679333 0.000000
7.686333 0.000000
7.692333 0.000000
7.699333 0.000000
7.705333 0.000000
7.712333 0.000000
7.718333 0.000000
7.725333 0.000000
7.731333 0.000000
7.738333 0.000000
7.744333 0.000000
7.751333 0.000000
7.757333 0.000000
7.764333 0.000000
7.770333 0.000000
7.777333 0.000000
7.783333 0.000000
7.790333 0.000000
7.796333 0.000000
7.803333 0.000000
7.809333 0.000000
7.816333 0.000000
7.822333 0.000000
7.829333 0.000000
7.835333 0.000000
7.842333 0.000000
7.848333 0.000000
7.855333 0.000000
7.861333 0.000000
7.868333 0.000000
7.874333 0.000000
7.881333 0.000000
7.887333 0.000000
7.894333 0.000000
7.900333 0.000000
7.907333 0.000000
7.913333 0.000000
7.920333 0.000000
7.926333 0.000000
7.933333 0.000000
7.939333 0.000000
7.946333 0.000000
7.952333 0.000000
7.959333 0.000000
7.965333 0.000000
7.972333 0.000000
7.978333 0.000000
7.985333 0.000000
7.991333 0.000000
7.998333 0.000000
8.004333 0.000000
8.011333 0.000000
8.017333 0.000000
8.024333 0.000000
8.030333 0.000000
8.037333 0.000000
8.043333 0.000000
8.050333 0.000000
8.056333 0.000000
8.063333 0.000000
8.069333 0.000000
8.076333 0.000000
8.082333 0.000000
8.089333 0.000000
8.095333 0.000000
8.102333 0.000000
8.108333 0.000000
8.115333 0.000000
8.121333 0.000000
8.128333 0.000000
8.134333 0.000000
8.141333 0.000000
8.147333 0.000000
8.154333 0.000000
8.160333 0.000000
8.167333 0.000000
8.173333 0.000000
8.180333 0.000000
8.186333 0.000000
8.193333 0.000000
8.199333 0.000000
8.206333 0.000000
8.212333 0.000000
8.219333 0.000000
8.225333 0.000000
8.232333 0.000000
8.238333 0.000000
8.245333 0.000000
8.251333 0.000000
8.258333 0.000000
8.264333 0.000000
8.271333 0.000000
8.277333 0.000000
8.284333 0.000000
8.290333 0.000000
8.297333 0.000000
8.303333 0.000000
8.310333 0.000000
8.316333 0.000000
8.323333 0.000000
8.329333 0.000000
8.336333 0.000000
8.342333 0.000000
8.355333 0.000000
8.368333 0.000000
8.381333 0.000000
8.394333 0.000000
8.879000 0.000540
8.892000 0.001986
8.905000 0.004263
8.918000 0.006973
8.931000 0.009623
8.944000 0.011805
8.950000 0.000000
8.957000 0.013275
8.963000 0.000000
8.970000 0.013958
8.976000 0.000000
8.983000 0.013912
8.989000 0.000000
8.996000 0.013274
9.002000 0.000000
9.009000 0.012213
9.015000 0.000000
9.022000 0.000007
9.028000 0.000000
9.035000 0.000006
9.041000 0.000000
9.048000 0.000005
9.054000 0.000000
9.061000 0.000004
9.067000 0.000000
9.074000 0.000004
9.080000 0.000000
9.087000 0.000003
9.093000 0.000000
9.100000 0.000002
9.106000 0.000000
9.113000 0.000002
9.119000 0.000000
9.126000 0.000001
9.132000 0.000000
9.139000 0.000001
9.145000 0.000000
9.152000 0.000001
9.158000 0.000000
9.165000 0.000001
9.171000 0.000000
9.178000 0.000000
9.184000 0.000000
9.191000 0.000000
9.197000 0.000000
9.204000 0.000000
9.210000 0.000000
9.217000 0.000000
9.223000 0.000000
9.230000 0.000000
9.236000 0.000000
9.243000 0.000000
9.249000 0.000000
9.256000 0.000000
9.262000 0.000000
9.269000 0.000000
9.275000 0.000000
9.282000 0.000000
9.288000 0.000000
9.295000 0.000000
9.301000 0.000000
9.308000 0.000000
9.314000 0.000000
9.321000 0.000000
9.327000 0.000000
9.334000 0.000000
9.340000 0.000000
9.347000 0.000000
9.353000 0.000000
9.360000 0.000000
9.366000 0.000000
9.373000 0.000000
9.379000 0.000000
9.386000 0.000000
9.392000 0.000000
9.399000 0.000000
9.405000 0.000000
9.412000 0.000000
9.418000 0.000000
9.425000 0.000000
9.431000 0.000000
9.438000 0.000000
9.444000 0.000000
9.451000 0.000000
9.457000 0.000000
9.464000 0.000000
9.470000 0.000000
9.477000 0.000000
9.483000 0.000000
9.490000 0.000000
9.496000 0.000000
9.503000 0.000000
9.509000 0.000000
9.516000 0.000000
9.522000 0.000000
9.529000 0.000000
9.535000 0.000000
9.542000 0.000000
9.548000 0.000000
9.555000 0.000000
9.561000 0.000000
9.568000 0.000000
9.574000 0.000000
9.581000 0.000000
9.587000 0.000000
9.594000 0.000000
9.600000 0.000000
9.607000 0.000000
9.613000 0.000000
9.620000 0.000000
9.626000 0.000000
9.633000 0.000000
9.639000 0.000000
9.646000 0.000000
9.652000 0.000000
9.659000 0.000000
9.665000 0.000000
9.672000 0.000000
9.678000 0.000000
9.685000 0.000000
9.691000 0.000000
9.698000 0.000000
9.704000 0.000000
9.711000 0.000000
9.717000 0.000000
9.724000 0.000000
9.730000 0.000000
9.737000 0.000000
9.743000 0.000000
9.750000 0.000000
9.756000 0.000000
9.763000 0.000000
9.769000 0.000000
9.776000 0.000000
9.782000 0.000000
9.789000 0.000000
9.795000 0.000000
9.802000 0.000000
9.808000 0.000000
9.815000 0.000000
9.821000 0.000000
9.834000 0.000000
9.847000 0.000000
9.860000 0.000000
9.873000 0.000000
10.370667 0.000209
10.383667 0.000896
10.396667 0.002198
10.409667 0.004044
10.422667 0.006201
10.435667 0.008368
10.441667 0.000000
10.448667 0.010266
10.454667 0.000000
10.461667 0.011694
10.467667 0.000000
10.474667 0.012552
10.480667 0.000000
10.487667 0.012832
10.493667 0.000000
10.500667 0.000008
10.506667 0.000000
10.513667 0.000008
10.519667 0.000000
10.526667 0.000007
10.532667 0.000000
10.539667 0.000006
10.545667 0.000000
10.552667 0.000006
10.558667 0.000000
10.565667 0.000005
10.571667 0.000000
10.578667 0.000004
10.584667 0.000000
10.591667 0.000003
10.597667 0.000000
10.604667 0.000003
10.610667 0.000000
10.617667 0.000002
10.623667 0.000000
10.630667 0.000002
10.636667 0.000000
10.643667 0.000001
10.649667 0.000000
10.656667 0.000001
10.662667 0.000000
10.669667 0.000001
10.675667 0.000000
10.682667 0.000001
10.688667 0.000000
10.695667 0.000000
10.701667 0.000000
10.708667 0.000000
10.714667 0.000000
10.721667 0.000000
10.727667 0.000000
10.734667 0.000000
10.740667 0.000000
10.747667 0.000000
10.753667 0.000000
10.760667 0.000000
10.766667 0.000000
10.773667 0.000000
10.779667 0.000000
10.786667 0.000000
10.792667 0.000000
10.799667 0.000000
10.805667 0.000000
10.812667 0.000000
10.818667 0.000000
10.825667 0.000000
10.831667 0.000000
10.838667 0.000000
10.844667 0.000000
10.851667 0.000000
10.857667 0.000000
10.864667 0.000000
10.870667 0.000000
10.877667 0.000000
10.883667 0.000000
10.890667 0.000000
10.896667 0.000000
10.903667 0.000000
10.909667 0.000000
10.916667 0.000000
10.922667 0.000000
10.929667 0.000000
10.935667 0.000000
10.942667 0.000000
10.948667 0.000000
10.955667 0.000000
10.961667 0.000000
10.968667 0.000000
10.974667 0.000000
10.981667 0.000000
10.987667 0.000000
10.994667 0.000000
11.000667 0.000000
11.007667 0.000000
11.013667 0.000000
11.020667 0.000000
11.026667 0.000000
11.033667 0.000000
11.039667 0.000000
11.046667 0.000000
11.052667 0.000000
11.059667 0.000000
11.065667 0.000000
11.072667 0.000000
11.078667 0.000000
11.085667 0.000000
11.091667 0.000000
11.098667 0.000000
11.104667 0.000000
11.111667 0.000000
11.117667 0.000000
11.124667 0.000000
11.130667 0.000000
11.137667 0.000000
11.143667 0.000000
11.150667 0.000000
11.156667 0.000000
11.163667 0.000000
11.169667 0.000000
11.176667 0.000000
11.182667 0.000000
11.189667 0.000000
11.195667 0.000000
11.202667 0.000000
11.208667 0.000000
11.215667 0.000000
11.221667 0.000000
11.228667 0.000000
11.234667 0.000000
11.241667 0.000000
11.247667 0.000000
11.254667 0.000000
11.260667 0.000000
11.267667 0.000000
11.273667 0.000000
11.280667 0.000000
11.286667 0.000000
11.293667 0.000000
11.299667 0.000000
11.312667 0.000000
11.325667 0.000000
11.338667 0.000000
11.351667 0.000000
11.862333 0.000081
11.875333 0.000396
11.888333 0.001093
11.901333 0.002234
11.914333 0.003768
11.927333 0.005547
11.933333 0.000000
11.940333 0.007372
11.946333 0.000000
11.953333 0.009043
11.959333 0.000000
11.966333 0.010400
11.972333 0.000000
11.979333 0.000007
11.985333 0.000000
11.992333 0.000008
11.998333 0.000000
12.005333 0.000008
12.011333 0.000000
12.018333 0.000007
12.024333 0.000000
12.031333 0.000007
12.037333 0.000000
12.044333 0.000006
12.050333 0.000000
12.057333 0.000006
12.063333 0.000000
12.070333 0.000005
12.076333 0.000000
12.083333 0.000004
12.089333 0.000000
12.096333 0.000004
12.102333 0.000000
12.109333 0.000003
12.115333 0.000000
12.122333 0.000003
12.128333 0.000000
12.135333 0.000002
12.141333 0.000000
12.148333 0.000002
12.154333 0.000000
12.161333 0.000001
12.167333 0.000000
12.174333 0.000001
12.180333 0.000000
12.187333 0.000001
12.193333 0.000000
12.200333 0.000001
12.206333 0.000000
12.213333 0.000000
12.219333 0.000000
12.226333 0.000000
12.232333 0.000000
12.239333 0.000000
12.245333 0.000000
12.252333 0.000000
12.258333 0.000000
12.265333 0.000000
12.271333 0.000000
12.278333 0.000000
12.284333 0.000000
12.291333 0.000000
12.297333 0.000000
12.304333 0.000000
12.310333 0.000000
12.317333 0.000000
12.323333 0.000000
12.330333 0.000000
12.336333 0.000000
12.343333 0.000000
12.349333 0.000000
12.356333 0.000000
12.362333 0.000000
12.369333 0.000000
12.375333 0.000000
12.382333 0.000000
12.388333 0.000000
12.395333 0.000000
12.401333 0.000000
12.408333 0.000000
12.414333 0.000000
12.421333 0.000000
12.427333 0.000000
12.434333 0.000000
12.440333 0.000000
12.447333 0.000000
12.453333 0.000000
12.460333 0.000000
12.466333 0.000000
12.473333 0.000000
12.479333 0.000000
12.486333 0.000000
12.492333 0.000000
12.499333 0.000000
12.505333 0.000000
12.512333 0.000000
12.518333 0.000000
12.525333 0.000000
12.531333 0.000000
12.538333 0.000000
12.544333 0.000000
12.551333 0.000000
12.557333 0.000000
12.564333 0.000000
12.570333 0.000000
12.577333 0.000000
12.583333 0.000000
12.590333 0.000000
12.596333 0.000000
12.603333 0.000000
12.609333 0.000000
12.616333 0.000000
12.622333 0.000000
12.629333 0.000000
12.635333 0.000000
12.642333 0.000000
12.648333 0.000000
12.655333 0.000000
12.661333 0.000000
12.668333 0.000000
12.674333 0.000000
12.681333 0.000000
12.687333 0.000000
12.694333 0.000000
12.700333 0.000000
12.707333 0.000000
12.713333 0.000000
12.720333 0.000000
12.726333 0.000000
12.733333 0.000000
12.739333 0.000000
12.746333 0.000000
12.752333 0.000000
12.759333 0.000000
12.765333 0.000000
12.772333 0.000000
12.778333 0.000000
12.791333 0.000000
12.804333 0.000000
12.817333 0.000000
12.830333 0.000000
13.354000 0.000031
13.367000 0.000172
13.380000 0.000528
13.393000 0.001188
13.406000 0.002186
13.419000 0.003485
13.425000 0.000000
13.432000 0.004988
13.438000 0.000000
13.445000 0.006556
13.451000 0.000000
13.458000 0.000005
13.464000 0.000000
13.471000 0.000006
13.477000 0.000000
13.484000 0.000007
13.490000 0.000000
13.497000 0.000007
13.503000 0.000000
13.510000 0.000007
13.516000 0.000000
13.523000 0.000007
13.529000 0.000000
13.536000 0.000007
13.542000 0.000000
13.549000 0.000006
13.555000 0.000000
13.562000 0.000006
13.568000 0.000000
13.575000 0.000005
13.581000 0.000000
13.588000 0.000005
13.594000 0.000000
13.601000 0.000004
13.607000 0.000000
13.614000 0.000004
13.620000 0.000000
13.627000 0.000003
13.633000 0.000000
13.640000 0.000002
13.646000 0.000000
13.653000 0.000002
13.659000 0.000000
13.666000 0.000002
13.672000 0.000000
13.679000 0.000001
13.685000 0.000000
13.692000 0.000001
13.698000 0.000000
13.705000 0.000001
13.711000 0.000000
13.718000 0.000000
13.724000 0.000000
13.731000 0.000000
13.737000 0.000000
13.744000 0.000000
13.750000 0.000000
13.757000 0.000000
13.763000 0.000000
13.770000 0.000000
13.776000 0.000000
13.783000 0.000000
13.789000 0.000000
13.796000 0.000000
13.802000 0.000000
13.809000 0.000000
13.815000 0.000000
13.822000 0.000000
13.828000 0.000000
13.835000 0.000000
13.841000 0.000000
13.848000 0.000000
13.854000 0.000000
13.861000 0.000000
13.867000 0.000000
13.874000 0.000000
13.880000 0.000000
13.887000 0.000000
13.893000 0.000000
13.900000 0.000000
13.906000 0.000000
13.913000 0.000000
13.919000 0.000000
13.926000 0.000000
13.932000 0.000000
13.939000 0.000000
13.945000 0.000000
13.952000 0.000000
13.958000 0.000000
13.965000 0.000000
13.971000 0.000000
13.978000 0.000000
13.984000 0.000000
13.991000 0.000000
13.997000 0.000000
14.004000 0.000000
14.010000 0.000000
14.017000 0.000000
14.023000 0.000000
14.030000 0.000000
14.036000 0.000000
14.043000 0.000000
14.049000 0.000000
14.056000 0.000000
14.062000 0.000000
14.069000 0.000000
14.075000 0.000000
14.082000 0.000000
14.088000 0.000000
14.095000 0.000000
14.101000 0.000000
14.108000 0.000000
14.114000 0.000000
14.121000 0.000000
14.127000 0.000000
14.134000 0.000000
14.140000 0.000000
14.147000 0.000000
14.153000 0.000000
14.160000 0.000000
14.166000 0.000000
14.173000 0.000000
14.179000 0.000000
14.186000 0.000000
14.192000 0.000000
14.199000 0.000000
14.205000 0.000000
14.212000 0.000000
14.218000 0.000000
14.225000 0.000000
14.231000 0.000000
14.238000 0.000000
14.244000 0.000000
14.251000 0.000000
14.257000 0.000000
14.270000 0.000000
14.283000 0.000000
14.296000 0.000000
14.309000 0.000000
14.845667 0.000012
14.858667 0.000074
14.871667 0.000250
14.884667 0.000612
14.897667 0.001221
14.910667 0.002096
14.916667 0.000000
14.923667 0.003215
14.929667 0.000000
14.936667 0.000003
14.942667 0.000000
14.949667 0.000004
14.955667 0.000000
14.962667 0.000005
14.968667 0.000000
14.975667 0.000005
14.981667 0.000000
14.988667 0.000006
14.994667 0.000000
15.001667 0.000006
15.007667 0.000000
15.014667 0.000007
15.020667 0.000000
15.027667 0.000007
15.033667 0.000000
15.040667 0.000007
15.046667 0.000000
15.053667 0.000006
15.059667 0.000000
15.066667 0.000006
15.072667 0.000000
15.079667 0.000005
15.085667 0.000000
15.092667 0.000005
15.098667 0.000000
15.105667 0.000004
15.111667 0.000000
15.118667 0.000004
15.124667 0.000000
15.131667 0.000003
15.137667 0.000000
15.144667 0.000003
15.150667 0.000000
15.157667 0.000002
15.163667 0.000000
15.170667 0.000002
15.176667 0.000000
15.183667 0.000001
15.189667 0.000000
15.196667 0.000001
15.202667 0.000000
15.209667 0.000001
15.215667 0.000000
15.222667 0.000000
15.228667 0.000000
15.235667 0.000000
15.241667 0.000000
15.248667 0.000000
15.254667 0.000000
15.261667 0.000000
15.267667 0.000000
15.274667 0.000000
15.280667 0.000000
15.287667 0.000000
15.293667 0.000000
15.300667 0.000000
15.306667 0.000000
15.313667 0.000000
15.319667 0.000000
15.326667 0.000000
15.332667 0.000000
15.339667 0.000000
15.345667 0.000000
15.352667 0.000000
15.358667 0.000000
15.365667 0.000000
15.371667 0.000000
15.378667 0.000000
15.384667 0.000000
15.391667 0.000000
15.397667 0.000000
15.404667 0.000000
15.410667 0.000000
15.417667 0.000000
15.423667 0.000000
15.430667 0.000000
15.436667 0.000000
15.443667 0.000000
15.449667 0.000000
15.456667 0.000000
15.462667 0.000000
15.469667 0.000000
15.475667 0.000000
15.482667 0.000000
15.488667 0.000000
15.495667 0.000000
15.501667 0.000000
15.508667 0.000000
15.514667 0.000000
15.521667 0.000000
15.527667 0.000000
15.534667 0.000000
15.540667 0.000000
15.547667 0.000000
15.553667 0.000000
15.560667 0.000000
15.566667 0.000000
15.573667 0.000000
15.579667 0.000000
15.586667 0.000000
15.592667 0.000000
15.599667 0.000000
15.605667 0.000000
15.612667 0.000000
15.618667 0.000000
15.625667 0.000000
15.631667 0.000000
15.638667 0.000000
15.644667 0.000000
15.651667 0.000000
15.657667 0.000000
15.664667 0.000000
15.670667 0.000000
15.677667 0.000000
15.683667 0.000000
15.690667 0.000000
15.696667 0.000000
15.703667 0.000000
15.709667 0.000000
15.716667 0.000000
15.722667 0.000000
15.729667 0.000000
15.735667 0.000000
15.748667 0.000000
15.761667 0.000000
15.774667 0.000000
15.787667 0.000000
16.337333 0.000005
16.350333 0.000031
16.363333 0.000116
16.376333 0.000308
16.389333 0.000661
16.402333 0.001216
16.408333 0.000000
16.415333 0.000001
16.421333 0.000000
16.428333 0.000002
16.434333 0.000000
16.441333 0.000003
16.447333 0.000000
16.454333 0.000003
16.460333 0.000000
16.467333 0.000004
16.473333 0.000000
16.480333 0.000005
16.486333 0.000000
16.493333 0.000005
16.499333 0.000000
16.506333 0.000006
16.512333 0.000000
16.519333 0.000006
16.525333 0.000000
16.532333 0.000006
16.538333 0.000000
16.545333 0.000006
16.551333 0.000000
16.558333 0.000006
16.564333 0.000000
16.571333 0.000006
16.577333 0.000000
16.584333 0.000006
16.590333 0.000000
16.597333 0.000005
16.603333 0.000000
16.610333 0.000005
16.616333 0.000000
16.623333 0.000004
16.629333 0.000000
16.636333 0.000003
16.642333 0.000000
16.649333 0.000003
16.655333 0.000000
16.662333 0.000002
16.668333 0.000000
16.675333 0.000002
16.681333 0.000000
16.688333 0.000001
16.694333 0.000000
16.701333 0.000001
16.707333 0.000000
16.714333 0.000001
16.720333 0.000000
16.727333 0.000000
16.733333 0.000000
16.740333 0.000000
16.746333 0.000000
16.753333 0.000000
16.759333 0.000000
16.766333 0.000000
16.772333 0.000000
16.779333 0.000000
16.785333 0.000000
16.792333 0.000000
16.798333 0.000000
16.805333 0.000000
16.811333 0.000000
16.818333 0.000000
16.824333 0.000000
16.831333 0.000000
16.837333 0.000000
16.844333 0.000000
16.850333 0.000000
16.857333 0.000000
16.863333 0.000000
16.870333 0.000000
16.876333 0.000000
16.883333 0.000000
16.889333 0.000000
16.896333 0.000000
16.902333 0.000000
16.909333 0.000000
16.915333 0.000000
16.922333 0.000000
16.928333 0.000000
16.935333 0.000000
16.941333 0.000000
16.948333 0.000000
16.954333 0.000000
16.961333 0.000000
16.967333 0.000000
16.974333 0.000000
16.980333 0.000000
16.987333 0.000000
16.993333 0.000000
17.000333 0.000000
17.006333 0.000000
17.013333 0.000000
17.019333 0.000000
17.026333 0.000000
17.032333 0.000000
17.039333 0.000000
17.045333 0.000000
17.052333 0.000000
17.058333 0.000000
17.065333 0.000000
17.071333 0.000000
17.078333 0.000000
17.084333 0.000000
17.091333 0.000000
17.097333 0.000000
17.104333 0.000000
17.110333 0.000000
17.117333 0.000000
17.123333 0.000000
17.130333 0.000000
17.136333 0.000000
17.143333 0.000000
17.149333 0.000000
17.156333 0.000000
17.162333 0.000000
17.169333 0.000000
17.175333 0.000000
17.182333 0.000000
17.188333 0.000000
17.195333 0.000000
17.201333 0.000000
17.208333 0.000000
17.214333 0.000000
17.227333 0.000000
17.240333 0.000000
17.253333 0.000000
17.266333 0.000000
17.829000 0.000002
17.842000 0.000013
17.855000 0.000053
17.868000 0.000151
17.881000 0.000348
17.894000 0.000000
17.900000 0.000000
17.907000 0.000001
17.913000 0.000000
17.920000 0.000001
17.926000 0.000000
17.933000 0.000002
17.939000 0.000000
17.946000 0.000002
17.952000 0.000000
17.959000 0.000003
17.965000 0.000000
17.972000 0.000004
17.978000 0.000000
17.985000 0.000004
17.991000 0.000000
17.998000 0.000005
18.004000 0.000000
18.011000 0.000005
18.017000 0.000000
18.024000 0.000006
18.030000 0.000000
18.037000 0.000006
18.043000 0.000000
18.050000 0.000006
18.056000 0.000000
18.063000 0.000006
18.069000 0.000000
18.076000 0.000006
18.082000 0.000000
18.089000 0.000006
18.095000 0.000000
18.102000 0.000005
18.108000 0.000000
18.115000 0.000004
18.121000 0.000000
18.128000 0.000004
18.134000 0.000000
18.141000 0.000003
18.147000 0.000000
18.154000 0.000002
18.160000 0.000000
18.167000 0.000002
18.173000 0.000000
18.180000 0.000001
18.186000 0.000000
18.193000 0.000001
18.199000 0.000000
18.206000 0.000001
18.212000 0.000000
18.219000 0.000001
18.225000 0.000000
18.232000 0.000000
18.238000 0.000000
18.245000 0.000000
18.251000 0.000000
18.258000 0.000000
18.264000 0.000000
18.271000 0.000000
18.277000 0.000000
18.284000 0.000000
18.290000 0.000000
18.297000 0.000000
18.303000 0.000000
18.310000 0.000000
18.316000 0.000000
18.323000 0.000000
18.329000 0.000000
18.336000 0.000000
18.342000 0.000000
18.349000 0.000000
18.355000 0.000000
18.362000 0.000000
18.368000 0.000000
18.375000 0.000000
18.381000 0.000000
18.388000 0.000000
18.394000 0.000000
18.401000 0.000000
18.407000 0.000000
18.414000 0.000000
18.420000 0.000000
18.427000 0.000000
18.433000 0.000000
18.440000 0.000000
18.446000 0.000000
18.453000 0.000000
18.459000 0.000000
18.466000 0.000000
18.472000 0.000000
18.479000 0.000000
18.485000 0.000000
18.492000 0.000000
18.498000 0.000000
18.505000 0.000000
18.511000 0.000000
18.518000 0.000000
18.524000 0.000000
18.531000 0.000000
18.537000 0.000000
18.544000 0.000000
18.550000 0.000000
18.557000 0.000000
18.563000 0.000000
18.570000 0.000000
18.576000 0.000000
18.583000 0.000000
18.589000 0.000000
18.596000 0.000000
18.602000 0.000000
18.609000 0.000000
18.615000 0.000000
18.622000 0.000000
18.628000 0.000000
18.635000 0.000000
18.641000 0.000000
18.648000 0.000000
18.654000 0.000000
18.661000 0.000000
18.667000 0.000000
18.674000 0.000000
18.680000 0.000000
18.687000 0.000000
18.693000 0.000000
18.706000 0.000000
18.719000 0.000000
18.732000 0.000000
18.745000 0.000000
19.320667 0.000001
19.333667 0.000006
19.346667 0.000024
19.359667 0.000073
19.372667 0.000000
19.385667 0.000000
19.391667 0.000000
19.398667 0.000000
19.404667 0.000000
19.411667 0.000001
19.417667 0.000000
19.424667 0.000001
19.430667 0.000000
19.437667 0.000002
19.443667 0.000000
19.450667 0.000002
19.456667 0.000000
19.463667 0.000003
19.469667 0.000000
19.476667 0.000003
19.482667 0.000000
19.489667 0.000004
19.495667 0.000000
19.502667 0.000005
19.508667 0.000000
19.515667 0.000005
19.521667 0.000000
19.528667 0.000005
19.534667 0.000000
19.541667 0.000006
19.547667 0.000000
19.554667 0.000006
19.560667 0.000000
19.567667 0.000006
19.573667 0.000000
19.580667 0.000005
19.586667 0.000000
19.593667 0.000005
19.599667 0.000000
19.606667 0.000004
19.612667 0.000000
19.619667 0.000004
19.625667 0.000000
19.632667 0.000003
19.638667 0.000000
19.645667 0.000003
19.651667 0.000000
19.658667 0.000002
19.664667 0.000000
19.671667 0.000002
19.677667 0.000000
19.684667 0.000001
19.690667 0.000000
19.697667 0.000001
19.703667 0.000000
19.710667 0.000001
19.716667 0.000000
19.723667 0.000000
19.729667 0.000000
19.736667 0.000000
19.742667 0.000000
19.749667 0.000000
19.755667 0.000000
19.762667 0.000000
19.768667 0.000000
19.775667 0.000000
19.781667 0.000000
19.788667 0.000000
19.794667 0.000000
19.801667 0.000000
19.807667 0.000000
19.814667 0.000000
19.820667 0.000000
19.827667 0.000000
19.833667 0.000000
19.840667 0.000000
19.846667 0.000000
19.853667 0.000000
19.859667 0.000000
19.866667 0.000000
19.872667 0.000000
19.879667 0.000000
19.885667 0.000000
19.892667 0.000000
19.898667 0.000000
19.905667 0.000000
19.911667 0.000000
19.918667 0.000000
19.924667 0.000000
19.931667 0.000000
19.937667 0.000000
19.944667 0.000000
19.950667 0.000000
19.957667 0.000000
19.963667 0.000000
19.970667 0.000000
19.976667 0.000000
19.983667 0.000000
19.989667 0.000000
19.996667 0.000000
20.002667 0.000000
20.009667 0.000000
20.015667 0.000000
20.022667 0.000000
20.028667 0.000000
20.035667 0.000000
20.041667 0.000000
20.048667 0.000000
20.054667 0.000000
20.061667 0.000000
20.067667 0.000000
20.074667 0.000000
20.080667 0.000000
20.087667 0.000000
20.093667 0.000000
20.100667 0.000000
20.106667 0.000000
20.113667 0.000000
20.119667 0.000000
20.126667 0.000000
20.132667 0.000000
20.139667 0.000000
20.145667 0.000000
20.152667 0.000000
20.158667 0.000000
20.165667 0.000000
20.171667 0.000000
20.184667 0.000000
20.197667 0.000000
20.210667 0.000000
20.223667 0.000000
20.812333 0.000000
20.825333 0.000002
20.838333 0.000011
20.851333 0.000000
20.864333 0.000000
20.877333 0.000000
20.883333 0.000000
20.890333 0.000000
20.896333 0.000000
20.903333 0.000000
20.909333 0.000000
20.916333 0.000001
20.922333 0.000000
20.929333 0.000001
20.935333 0.000000
20.942333 0.000001
20.948333 0.000000
20.955333 0.000002
20.961333 0.000000
20.968333 0.000003
20.974333 0.000000
20.981333 0.000003
20.987333 0.000000
20.994333 0.000004
21.000333 0.000000
21.007333 0.000004
21.013333 0.000000
21.020333 0.000005
21.026333 0.000000
21.033333 0.000005
21.039333 0.000000
21.046333 0.000005
21.052333 0.000000
21.059333 0.000005
21.065333 0.000000
21.072333 0.000005
21.078333 0.000000
21.085333 0.000005
21.091333 0.000000
21.098333 0.000004
21.104333 0.000000
21.111333 0.000004
21.117333 0.000000
21.124333 0.000003
21.130333 0.000000
21.137333 0.000003
21.143333 0.000000
21.150333 0.000002
21.156333 0.000000
21.163333 0.000002
21.169333 0.000000
21.176333 0.000001
21.182333 0.000000
21.189333 0.000001
21.195333 0.000000
21.202333 0.000001
21.208333 0.000000
21.215333 0.000000
21.221333 0.000000
21.228333 0.000000
21.234333 0.000000
21.241333 0.000000
21.247333 0.000000
21.254333 0.000000
21.260333 0.000000
21.267333 0.000000
21.273333 0.000000
21.280333 0.000000
21.286333 0.000000
21.293333 0.000000
21.299333 0.000000
21.306333 0.000000
21.312333 0.000000
21.319333 0.000000
21.325333 0.000000
21.332333 0.000000
21.338333 0.000000
21.345333 0.000000
21.351333 0.000000
21.358333 0.000000
21.364333 0.000000
21.371333 0.000000
21.377333 0.000000
21.384333 0.000000
21.390333 0.000000
21.397333 0.000000
21.403333 0.000000
21.410333 0.000000
21.416333 0.000000
21.423333 0.000000
21.429333 0.000000
21.436333 0.000000
21.442333 0.000000
21.449333 0.000000
21.455333 0.000000
21.462333 0.000000
21.468333 0.000000
21.475333 0.000000
21.481333 0.000000
21.488333 0.000000
21.494333 0.000000
21.501333 0.000000
21.507333 0.000000
21.514333 0.000000
21.520333 0.000000
21.527333 0.000000
21.533333 0.000000
21.540333 0.000000
21.546333 0.000000
21.553333 0.000000
21.559333 0.000000
21.566333 0.000000
21.572333 0.000000
21.579333 0.000000
21.585333 0.000000
21.592333 0.000000
21.598333 0.000000
21.605333 0.000000
21.611333 0.000000
21.618333 0.000000
21.624333 0.000000
21.631333 0.000000
21.637333 0.000000
21.644333 0.000000
21.650333 0.000000
21.663333 0.000000
21.676333 0.000000
21.689333 0.000000
21.702333 0.000000
22.304000 0.000000
22.317000 0.000001
22.330000 0.000000
22.343000 0.000000
22.356000 0.000000
22.369000 0.000000
22.375000 0.000000
22.382000 0.000000
22.388000 0.000000
22.395000 0.000000
22.401000 0.000000
22.408000 0.000000
22.414000 0.000000
22.421000 0.000001
22.427000 0.000000
22.434000 0.000001
22.440000 0.000000
22.447000 0.000001
22.453000 0.000000
22.460000 0.000002
22.466000 0.000000
22.473000 0.000002
22.479000 0.000000
22.486000 0.000003
22.492000 0.000000
22.499000 0.000003
22.505000 0.000000
22.512000 0.000004
22.518000 0.000000
22.525000 0.000004
22.531000 0.000000
22.538000 0.000004
22.544000 0.000000
22.551000 0.000004
22.557000 0.000000
22.564000 0.000004
22.570000 0.000000
22.577000 0.000004
22.583000 0.000000
22.590000 0.000004
22.596000 0.000000
22.603000 0.000003
22.609000 0.000000
22.616000 0.000003
22.622000 0.000000
22.629000 0.000002
22.635000 0.000000
22.642000 0.000002
22.648000 0.000000
22.655000 0.000002
22.661000 0.000000
22.668000 0.000001
22.674000 0.000000
22.681000 0.000001
22.687000 0.000000
22.694000 0.000001
22.700000 0.000000
22.707000 0.000000
22.713000 0.000000
22.720000 0.000000
22.726000 0.000000
22.733000 0.000000
22.739000 0.000000
22.746000 0.000000
22.752000 0.000000
22.759000 0.000000
22.765000 0.000000
22.772000 0.000000
22.778000 0.000000
22.785000 0.000000
22.791000 0.000000
22.798000 0.000000
22.804000 0.000000
22.811000 0.000000
22.817000 0.000000
22.824000 0.000000
22.830000 0.000000
22.837000 0.000000
22.843000 0.000000
22.850000 0.000000
22.856000 0.000000
22.863000 0.000000
22.869000 0.000000
22.876000 0.000000
22.882000 0.000000
22.889000 0.000000
22.895000 0.000000
22.902000 0.000000
22.908000 0.000000
22.915000 0.000000
22.921000 0.000000
22.928000 0.000000
22.934000 0.000000
22.941000 0.000000
22.947000 0.000000
22.954000 0.000000
22.960000 0.000000
22.967000 0.000000
22.973000 0.000000
22.980000 0.000000
22.986000 0.000000
22.993000 0.000000
22.999000 0.000000
23.006000 0.000000
23.012000 0.000000
23.019000 0.000000
23.025000 0.000000
23.032000 0.000000
23.038000 0.000000
23.045000 0.000000
23.051000 0.000000
23.058000 0.000000
23.064000 0.000000
23.071000 0.000000
23.077000 0.000000
23.084000 0.000000
23.090000 0.000000
23.097000 0.000000
23.103000 0.000000
23.110000 0.000000
23.116000 0.000000
23.123000 0.000000
23.129000 0.000000
23.142000 0.000000
23.155000 0.000000
23.168000 0.000000
23.181000 0.000000
23.795667 0.000000
23.808667 0.000000
23.821667 0.000000
23.834667 0.000000
23.847667 0.000000
23.860667 0.000000
23.866667 0.000000
23.873667 0.000000
23.879667 0.000000
23.886667 0.000000
23.892667 0.000000
23.899667 0.000000
23.905667 0.000000
23.912667 0.000000
23.918667 0.000000
23.925667 0.000001
23.931667 0.000000
23.938667 0.000001
23.944667 0.000000
23.951667 0.000001
23.957667 0.000000
23.964667 0.000002
23.970667 0.000000
23.977667 0.000002
23.983667 0.000000
23.990667 0.000003
23.996667 0.000000
24.003667 0.000003
24.009667 0.000000
24.016667 0.000003
24.022667 0.000000
24.029667 0.000004
24.035667 0.000000
24.042667 0.000004
24.048667 0.000000
24.055667 0.000004
24.061667 0.000000
24.068667 0.000003
24.074667 0.000000
24.081667 0.000003
24.087667 0.000000
24.094667 0.000003
24.100667 0.000000
24.107667 0.000003
24.113667 0.000000
24.120667 0.000002
24.126667 0.000000
24.133667 0.000002
24.139667 0.000000
24.146667 0.000001
24.152667 0.000000
24.159667 0.000001
24.165667 0.000000
24.172667 0.000001
24.178667 0.000000
24.185667 0.000000
24.191667 0.000000
24.198667 0.000000
24.204667 0.000000
24.211667 0.000000
24.217667 0.000000
24.224667 0.000000
24.230667 0.000000
24.237667 0.000000
24.243667 0.000000
24.250667 0.000000
24.256667 0.000000
24.263667 0.000000
24.269667 0.000000
24.276667 0.000000
24.282667 0.000000
24.289667 0.000000
24.295667 0.000000
24.302667 0.000000
24.308667 0.000000
24.315667 0.000000
24.321667 0.000000
24.328667 0.000000
24.334667 0.000000
24.341667 0.000000
24.347667 0.000000
24.354667 0.000000
24.360667 0.000000
24.367667 0.000000
24.373667 0.000000
24.380667 0.000000
24.386667 0.000000
24.393667 0.000000
24.399667 0.000000
24.406667 0.000000
24.412667 0.000000
24.419667 0.000000
24.425667 0.000000
24.432667 0.000000
24.438667 0.000000
24.445667 0.000000
24.451667 0.000000
24.458667 0.000000
24.464667 0.000000
24.471667 0.000000
24.477667 0.000000
24.484667 0.000000
24.490667 0.000000
24.497667 0.000000
24.503667 0.000000
24.510667 0.000000
24.516667 0.000000
24.523667 0.000000
24.529667 0.000000
24.536667 0.000000
24.542667 0.000000
24.549667 0.000000
24.555667 0.000000
24.562667 0.000000
24.568667 0.000000
24.575667 0.000000
24.581667 0.000000
24.588667 0.000000
24.594667 0.000000
24.601667 0.000000
24.607667 0.000000
24.620667 0.000000
24.633667 0.000000
24.646667 0.000000
24.659667 0.000000
25.287333 0.000000
25.300333 0.000000
25.313333 0.000000
25.326333 0.000000
25.339333 0.000000
25.352333 0.000000
25.358333 0.000000
25.365333 0.000000
25.371333 0.000000
25.378333 0.000000
25.384333 0.000000
25.391333 0.000000
25.397333 0.000000
25.404333 0.000000
25.410333 0.000000
25.417333 0.000000
25.423333 0.000000
25.430333 0.000001
25.436333 0.000000
25.443333 0.000001
25.449333 0.000000
25.456333 0.000001
25.462333 0.000000
25.469333 0.000002
25.475333 0.000000
25.482333 0.000002
25.488333 0.000000
25.495333 0.000002
25.501333 0.000000
25.508333 0.000003
25.514333 0.000000
25.521333 0.000003
25.527333 0.000000
25.534333 0.000003
25.540333 0.000000
25.547333 0.000003
25.553333 0.000000
25.560333 0.000003
25.566333 0.000000
25.573333 0.000003
25.579333 0.000000
25.586333 0.000002
25.592333 0.000000
25.599333 0.000002
25.605333 0.000000
25.612333 0.000002
25.618333 0.000000
25.625333 0.000002
25.631333 0.000000
25.638333 0.000001
25.644333 0.000000
25.651333 0.000001
25.657333 0.000000
25.664333 0.000001
25.670333 0.000000
25.677333 0.000000
25.683333 0.000000
25.690333 0.000000
25.696333 0.000000
25.703333 0.000000
25.709333 0.000000
25.716333 0.000000
25.722333 0.000000
25.729333 0.000000
25.735333 0.000000
25.742333 0.000000
25.748333 0.000000
25.755333 0.000000
25.761333 0.000000
25.768333 0.000000
25.774333 0.000000
25.781333 0.000000
25.787333 0.000000
25.794333 0.000000
25.800333 0.000000
25.807333 0.000000
25.813333 0.000000
25.820333 0.000000
25.826333 0.000000
25.833333 0.000000
25.839333 0.000000
25.846333 0.000000
25.852333 0.000000
25.859333 0.000000
25.865333 0.000000
25.872333 0.000000
25.878333 0.000000
25.885333 0.000000
25.891333 0.000000
25.898333 0.000000
25.904333 0.000000
25.911333 0.000000
25.917333 0.000000
25.924333 0.000000
25.930333 0.000000
25.937333 0.000000
25.943333 0.000000
25.950333 0.000000
25.956333 0.000000
25.963333 0.000000
25.969333 0.000000
25.976333 0.000000
25.982333 0.000000
25.989333 0.000000
25.995333 0.000000
26.002333 0.000000
26.008333 0.000000
26.015333 0.000000
26.021333 0.000000
26.028333 0.000000
26.034333 0.000000
26.041333 0.000000
26.047333 0.000000
26.054333 0.000000
26.060333 0.000000
26.067333 0.000000
26.073333 0.000000
26.080333 0.000000
26.086333 0.000000
26.099333 0.000000
26.112333 0.000000
26.125333 0.000000
26.138333 0.000000
26.779000 0.000000
26.792000 0.000000
26.805000 0.000000
26.818000 0.000000
26.831000 0.000000
26.844000 0.000000
26.850000 0.000000
26.857000 0.000000
26.863000 0.000000
26.870000 0.000000
26.876000 0.000000
26.883000 0.000000
26.889000 0.000000
26.896000 0.000000
26.902000 0.000000
26.909000 0.000000
26.915000 0.000000
26.922000 0.000000
26.928000 0.000000
26.935000 0.000001
26.941000 0.000000
26.948000 0.000001
26.954000 0.000000
26.961000 0.000001
26.967000 0.000000
26.974000 0.000001
26.980000 0.000000
26.987000 0.000002
26.993000 0.000000
27.000000 0.000002
27.006000 0.000000
27.013000 0.000002
27.019000 0.000000
27.026000 0.000002
27.032000 0.000000
27.039000 0.000002
27.045000 0.000000
27.052000 0.000002
27.058000 0.000000
27.065000 0.000002
27.071000 0.000000
27.078000 0.000002
27.084000 0.000000
27.091000 0.000002
27.097000 0.000000
27.104000 0.000002
27.110000 0.000000
27.117000 0.000001
27.123000 0.000000
27.130000 0.000001
27.136000 0.000000
27.143000 0.000001
27.149000 0.000000
27.156000 0.000000
27.162000 0.000000
27.169000 0.000000
27.175000 0.000000
27.182000 0.000000
27.188000 0.000000
27.195000 0.000000
27.201000 0.000000
27.208000 0.000000
27.214000 0.000000
27.221000 0.000000
27.227000 0.000000
27.234000 0.000000
27.240000 0.000000
27.247000 0.000000
27.253000 0.000000
27.260000 0.000000
27.266000 0.000000
27.273000 0.000000
27.279000 0.000000
27.286000 0.000000
27.292000 0.000000
27.299000 0.000000
27.305000 0.000000
27.312000 0.000000
27.318000 0.000000
27.325000 0.000000
27.331000 0.000000
27.338000 0.000000
27.344000 0.000000
27.351000 0.000000
27.357000 0.000000
27.364000 0.000000
27.370000 0.000000
27.377000 0.000000
27.383000 0.000000
27.390000 0.000000
27.396000 0.000000
27.403000 0.000000
27.409000 0.000000
27.416000 0.000000
27.422000 0.000000
27.429000 0.000000
27.435000 0.000000
27.442000 0.000000
27.448000 0.000000
27.455000 0.000000
27.461000 0.000000
27.468000 0.000000
27.474000 0.000000
27.481000 0.000000
27.487000 0.000000
27.494000 0.000000
27.500000 0.000000
27.507000 0.000000
27.513000 0.000000
27.520000 0.000000
27.526000 0.000000
27.533000 0.000000
27.539000 0.000000
27.546000 0.000000
27.552000 0.000000
27.559000 0.000000
27.565000 0.000000
27.578000 0.000000
27.591000 0.000000
27.604000 0.000000
27.617000 0.000000
28.270667 0.000000
28.283667 0.000000
28.296667 0.000000
28.309667 0.000000
28.322667 0.000000
28.335667 0.000000
28.341667 0.000000
28.348667 0.000000
28.354667 0.000000
28.361667 0.000000
28.367667 0.000000
28.374667 0.000000
28.380667 0.000000
28.387667 0.000000
28.393667 0.000000
28.400667 0.000000
28.406667 0.000000
28.413667 0.000000
28.419667 0.000000
28.426667 0.000000
28.432667 0.000000
28.439667 0.000001
28.445667 0.000000
28.452667 0.000001
28.458667 0.000000
28.465667 0.000001
28.471667 0.000000
28.478667 0.000001
28.484667 0.000000
28.491667 0.000001
28.497667 0.000000
28.504667 0.000001
28.510667 0.000000
28.517667 0.000002
28.523667 0.000000
28.530667 0.000002
28.536667 0.000000
28.543667 0.000002
28.549667 0.000000
28.556667 0.000002
30.000000 0.00000
35.00000 0.000000
45.00000 0.000000
55.00000 0.000000
70.00000 0.000000


==> pmf1_lambda4.dat <==
x y1
1.420667 0.062467
1.433667 0.047313
1.446667 0.035836
1.459667 0.027143
1.472667 0.020558
1.485667 0.015571
1.491667 0.000000
1.498667 0.011794
1.504667 0.000000
1.511667 0.008933
1.517667 0.000000
1.524667 0.006766
1.530667 0.000000
1.537667 0.005125
1.543667 0.000000
1.550667 0.003881
1.556667 0.000000
1.563667 0.002940
1.569667 0.000000
1.576667 0.002227
1.582667 0.000000
1.589667 0.001687
1.595667 0.000000
1.602667 0.001277
1.608667 0.000000
1.615667 0.000968
1.621667 0.000000
1.628667 0.000000
1.634667 0.000000
1.641667 0.000000
1.647667 0.000000
1.654667 0.000000
1.660667 0.000000
1.667667 0.000000
1.673667 0.000000
1.680667 0.000000
1.686667 0.000000
1.693667 0.000000
1.699667 0.000000
1.706667 0.000000
1.712667 0.000000
1.719667 0.000000
1.725667 0.000000
1.732667 0.000000
1.738667 0.000000
1.745667 0.000000
1.751667 0.000000
1.758667 0.000000
1.764667 0.000000
1.771667 0.000000
1.777667 0.000000
1.784667 0.000000
1.790667 0.000000
1.797667 0.000000
1.803667 0.000000
1.810667 0.000000
1.816667 0.000000
1.823667 0.000000
1.829667 0.000000
1.836667 0.000000
1.842667 0.000000
1.849667 0.000000
1.855667 0.000000
1.862667 0.000000
1.868667 0.000000
1.875667 0.000000
1.881667 0.000000
1.888667 0.000000
1.894667 0.000000
1.901667 0.000000
1.907667 0.000000
1.914667 0.000000
1.920667 0.000000
1.927667 0.000000
1.933667 0.000000
1.940667 0.000000
1.946667 0.000000
1.953667 0.000000
1.959667 0.000000
1.966667 0.000000
1.972667 0.000000
1.979667 0.000000
1.985667 0.000000
1.992667 0.000000
1.998667 0.000000
2.005667 0.000000
2.011667 0.000000
2.018667 0.000000
2.024667 0.000000
2.031667 0.000000
2.037667 0.000000
2.044667 0.000000
2.050667 0.000000
2.057667 0.000000
2.063667 0.000000
2.070667 0.000000
2.076667 0.000000
2.083667 0.000000
2.089667 0.000000
2.096667 0.000000
2.102667 0.000000
2.109667 0.000000
2.115667 0.000000
2.122667 0.000000
2.128667 0.000000
2.135667 0.000000
2.141667 0.000000
2.148667 0.000000
2.154667 0.000000
2.161667 0.000000
2.167667 0.000000
2.174667 0.000000
2.180667 0.000000
2.187667 0.000000
2.193667 0.000000
2.200667 0.000000
2.206667 0.000000
2.213667 0.000000
2.219667 0.000000
2.226667 0.000000
2.232667 0.000000
2.239667 0.000000
2.245667 0.000000
2.252667 0.000000
2.258667 0.000000
2.265667 0.000000
2.271667 0.000000
2.278667 0.000000
2.284667 0.000000
2.291667 0.000000
2.297667 0.000000
2.304667 0.000000
2.310667 0.000000
2.317667 0.000000
2.323667 0.000000
2.330667 0.000000
2.336667 0.000000
2.343667 0.000000
2.349667 0.000000
2.356667 0.000000
2.362667 0.000000
2.369667 0.000000
2.375667 0.000000
2.382667 0.000000
2.388667 0.000000
2.395667 0.000000
2.401667 0.000000
2.408667 0.000000
2.414667 0.000000
2.421667 0.000000
2.427667 0.000000
2.440667 0.000000
2.453667 0.000000
2.466667 0.000000
2.479667 0.000000
2.912333 0.015154
2.925333 0.022956
2.938333 0.026081
2.951333 0.026339
2.964333 0.024937
2.977333 0.022665
2.983333 0.000000
2.990333 0.020028
2.996333 0.000000
3.003333 0.017337
3.009333 0.000000
3.016333 0.014773
3.022333 0.000000
3.029333 0.012432
3.035333 0.000000
3.042333 0.010358
3.048333 0.000000
3.055333 0.008559
3.061333 0.000000
3.068333 0.007023
3.074333 0.000000
3.081333 0.005728
3.087333 0.000000
3.094333 0.004649
3.100333 0.000000
3.107333 0.000001
3.113333 0.000000
3.120333 0.000001
3.126333 0.000000
3.133333 0.000001
3.139333 0.000000
3.146333 0.000001
3.152333 0.000000
3.159333 0.000000
3.165333 0.000000
3.172333 0.000000
3.178333 0.000000
3.185333 0.000000
3.191333 0.000000
3.198333 0.000000
3.204333 0.000000
3.211333 0.000000
3.217333 0.000000
3.224333 0.000000
3.230333 0.000000
3.237333 0.000000
3.243333 0.000000
3.250333 0.000000
3.256333 0.000000
3.263333 0.000000
3.269333 0.000000
3.276333 0.000000
3.282333 0.000000
3.289333 0.000000
3.295333 0.000000
3.302333 0.000000
3.308333 0.000000
3.315333 0.000000
3.321333 0.000000
3.328333 0.000000
3.334333 0.000000
3.341333 0.000000
3.347333 0.000000
3.354333 0.000000
3.360333 0.000000
3.367333 0.000000
3.373333 0.000000
3.380333 0.000000
3.386333 0.000000
3.393333 0.000000
3.399333 0.000000
3.406333 0.000000
3.412333 0.000000
3.419333 0.000000
3.425333 0.000000
3.432333 0.000000
3.438333 0.000000
3.445333 0.000000
3.451333 0.000000
3.458333 0.000000
3.464333 0.000000
3.471333 0.000000
3.477333 0.000000
3.484333 0.000000
3.490333 0.000000
3.497333 0.000000
3.503333 0.000000
3.510333 0.000000
3.516333 0.000000
3.523333 0.000000
3.529333 0.000000
3.536333 0.000000
3.542333 0.000000
3.549333 0.000000
3.555333 0.000000
3.562333 0.000000
3.568333 0.000000
3.575333 0.000000
3.581333 0.000000
3.588333 0.000000
3.594333 0.000000
3.601333 0.000000
3.607333 0.000000
3.614333 0.000000
3.620333 0.000000
3.627333 0.000000
3.633333 0.000000
3.640333 0.000000
3.646333 0.000000
3.653333 0.000000
3.659333 0.000000
3.666333 0.000000
3.672333 0.000000
3.679333 0.000000
3.685333 0.000000
3.692333 0.000000
3.698333 0.000000
3.705333 0.000000
3.711333 0.000000
3.718333 0.000000
3.724333 0.000000
3.731333 0.000000
3.737333 0.000000
3.744333 0.000000
3.750333 0.000000
3.757333 0.000000
3.763333 0.000000
3.770333 0.000000
3.776333 0.000000
3.783333 0.000000
3.789333 0.000000
3.796333 0.000000
3.802333 0.000000
3.809333 0.000000
3.815333 0.000000
3.822333 0.000000
3.828333 0.000000
3.835333 0.000000
3.841333 0.000000
3.848333 0.000000
3.854333 0.000000
3.861333 0.000000
3.867333 0.000000
3.874333 0.000000
3.880333 0.000000
3.887333 0.000000
3.893333 0.000000
3.900333 0.000000
3.906333 0.000000
3.919333 0.000000
3.932333 0.000000
3.945333 0.000000
3.958333 0.000000
4.404000 0.003676
4.417000 0.008354
4.430000 0.012655
4.443000 0.015975
4.456000 0.018149
4.469000 0.019245
4.475000 0.000000
4.482000 0.019436
4.488000 0.000000
4.495000 0.018927
4.501000 0.000000
4.508000 0.017919
4.514000 0.000000
4.521000 0.016589
4.527000 0.000000
4.534000 0.015077
4.540000 0.000000
4.547000 0.013496
4.553000 0.000000
4.560000 0.011926
4.566000 0.000000
4.573000 0.010423
4.579000 0.000000
4.586000 0.000002
4.592000 0.000000
4.599000 0.000002
4.605000 0.000000
4.612000 0.000002
4.618000 0.000000
4.625000 0.000002
4.631000 0.000000
4.638000 0.000001
4.644000 0.000000
4.651000 0.000001
4.657000 0.000000
4.664000 0.000001
4.670000 0.000000
4.677000 0.000001
4.683000 0.000000
4.690000 0.000001
4.696000 0.000000
4.703000 0.000001
4.709000 0.000000
4.716000 0.000000
4.722000 0.000000
4.729000 0.000000
4.735000 0.000000
4.742000 0.000000
4.748000 0.000000
4.755000 0.000000
4.761000 0.000000
4.768000 0.000000
4.774000 0.000000
4.781000 0.000000
4.787000 0.000000
4.794000 0.000000
4.800000 0.000000
4.807000 0.000000
4.813000 0.000000
4.820000 0.000000
4.826000 0.000000
4.833000 0.000000
4.839000 0.000000
4.846000 0.000000
4.852000 0.000000
4.859000 0.000000
4.865000 0.000000
4.872000 0.000000
4.878000 0.000000
4.885000 0.000000
4.891000 0.000000
4.898000 0.000000
4.904000 0.000000
4.911000 0.000000
4.917000 0.000000
4.924000 0.000000
4.930000 0.000000
4.937000 0.000000
4.943000 0.000000
4.950000 0.000000
4.956000 0.000000
4.963000 0.000000
4.969000 0.000000
4.976000 0.000000
4.982000 0.000000
4.989000 0.000000
4.995000 0.000000
5.002000 0.000000
5.008000 0.000000
5.015000 0.000000
5.021000 0.000000
5.028000 0.000000
5.034000 0.000000
5.041000 0.000000
5.047000 0.000000
5.054000 0.000000
5.060000 0.000000
5.067000 0.000000
5.073000 0.000000
5.080000 0.000000
5.086000 0.000000
5.093000 0.000000
5.099000 0.000000
5.106000 0.000000
5.112000 0.000000
5.119000 0.000000
5.125000 0.000000
5.132000 0.000000
5.138000 0.000000
5.145000 0.000000
5.151000 0.000000
5.158000 0.000000
5.164000 0.000000
5.171000 0.000000
5.177000 0.000000
5.184000 0.000000
5.190000 0.000000
5.197000 0.000000
5.203000 0.000000
5.210000 0.000000
5.216000 0.000000
5.223000 0.000000
5.229000 0.000000
5.236000 0.000000
5.242000 0.000000
5.249000 0.000000
5.255000 0.000000
5.262000 0.000000
5.268000 0.000000
5.275000 0.000000
5.281000 0.000000
5.288000 0.000000
5.294000 0.000000
5.301000 0.000000
5.307000 0.000000
5.314000 0.000000
5.320000 0.000000
5.327000 0.000000
5.333000 0.000000
5.340000 0.000000
5.346000 0.000000
5.353000 0.000000
5.359000 0.000000
5.366000 0.000000
5.372000 0.000000
5.379000 0.000000
5.385000 0.000000
5.398000 0.000000
5.411000 0.000000
5.424000 0.000000
5.437000 0.000000
5.895667 0.000892
5.908667 0.002702
5.921667 0.005117
5.934667 0.007751
5.947667 0.010274
5.960667 0.012450
5.966667 0.000000
5.973667 0.014145
5.979667 0.000000
5.986667 0.015306
5.992667 0.000000
5.999667 0.015940
6.005667 0.000000
6.012667 0.016098
6.018667 0.000000
6.025667 0.015850
6.031667 0.000000
6.038667 0.015279
6.044667 0.000000
6.051667 0.014466
6.057667 0.000000
6.064667 0.000004
6.070667 0.000000
6.077667 0.000003
6.083667 0.000000
6.090667 0.000003
6.096667 0.000000
6.103667 0.000003
6.109667 0.000000
6.116667 0.000002
6.122667 0.000000
6.129667 0.000002
6.135667 0.000000
6.142667 0.000002
6.148667 0.000000
6.155667 0.000002
6.161667 0.000000
6.168667 0.000001
6.174667 0.000000
6.181667 0.000001
6.187667 0.000000
6.194667 0.000001
6.200667 0.000000
6.207667 0.000001
6.213667 0.000000
6.220667 0.000001
6.226667 0.000000
6.233667 0.000001
6.239667 0.000000
6.246667 0.000001
6.252667 0.000000
6.259667 0.000000
6.265667 0.000000
6.272667 0.000000
6.278667 0.000000
6.285667 0.000000
6.291667 0.000000
6.298667 0.000000
6.304667 0.000000
6.311667 0.000000
6.317667 0.000000
6.324667 0.000000
6.330667 0.000000
6.337667 0.000000
6.343667 0.000000
6.350667 0.000000
6.356667 0.000000
6.363667 0.000000
6.369667 0.000000
6.376667 0.000000
6.382667 0.000000
6.389667 0.000000
6.395667 0.000000
6.402667 0.000000
6.408667 0.000000
6.415667 0.000000
6.421667 0.000000
6.428667 0.000000
6.434667 0.000000
6.441667 0.000000
6.447667 0.000000
6.454667 0.000000
6.460667 0.000000
6.467667 0.000000
6.473667 0.000000
6.480667 0.000000
6.486667 0.000000
6.493667 0.000000
6.499667 0.000000
6.506667 0.000000
6.512667 0.000000
6.519667 0.000000
6.525667 0.000000
6.532667 0.000000
6.538667 0.000000
6.545667 0.000000
6.551667 0.000000
6.558667 0.000000
6.564667 0.000000
6.571667 0.000000
6.577667 0.000000
6.584667 0.000000
6.590667 0.000000
6.597667 0.000000
6.603667 0.000000
6.610667 0.000000
6.616667 0.000000
6.623667 0.000000
6.629667 0.000000
6.636667 0.000000
6.642667 0.000000
6.649667 0.000000
6.655667 0.000000
6.662667 0.000000
6.668667 0.000000
6.675667 0.000000
6.681667 0.000000
6.688667 0.000000
6.694667 0.000000
6.701667 0.000000
6.707667 0.000000
6.714667 0.000000
6.720667 0.000000
6.727667 0.000000
6.733667 0.000000
6.740667 0.000000
6.746667 0.000000
6.753667 0.000000
6.759667 0.000000
6.766667 0.000000
6.772667 0.000000
6.779667 0.000000
6.785667 0.000000
6.792667 0.000000
6.798667 0.000000
6.805667 0.000000
6.811667 0.000000
6.818667 0.000000
6.824667 0.000000
6.831667 0.000000
6.837667 0.000000
6.844667 0.000000
6.850667 0.000000
6.857667 0.000000
6.863667 0.000000
6.876667 0.000000
6.889667 0.000000
6.902667 0.000000
6.915667 0.000000
7.387333 0.000216
7.400333 0.000819
7.413333 0.001862
7.426333 0.003291
7.439333 0.004985
7.452333 0.006796
7.458333 0.000000
7.465333 0.008579
7.471333 0.000000
7.478333 0.010211
7.484333 0.000000
7.491333 0.011601
7.497333 0.000000
7.504333 0.012692
7.510333 0.000000
7.517333 0.013459
7.523333 0.000000
7.530333 0.013901
7.536333 0.000000
7.543333 0.000004
7.549333 0.000000
7.556333 0.000004
7.562333 0.000000
7.569333 0.000004
7.575333 0.000000
7.582333 0.000004
7.588333 0.000000
7.595333 0.000003
7.601333 0.000000
7.608333 0.000003
7.614333 0.000000
7.621333 0.000003
7.627333 0.000000
7.634333 0.000003
7.640333 0.000000
7.647333 0.000002
7.653333 0.000000
7.660333 0.000002
7.666333 0.000000
7.673333 0.000002
7.679333 0.000000
7.686333 0.000002
7.692333 0.000000
7.699333 0.000002
7.705333 0.000000
7.712333 0.000001
7.718333 0.000000
7.725333 0.000001
7.731333 0.000000
7.738333 0.000001
7.744333 0.000000
7.751333 0.000001
7.757333 0.000000
7.764333 0.000001
7.770333 0.000000
7.777333 0.000001
7.783333 0.000000
7.790333 0.000000
7.796333 0.000000
7.803333 0.000000
7.809333 0.000000
7.816333 0.000000
7.822333 0.000000
7.829333 0.000000
7.835333 0.000000
7.842333 0.000000
7.848333 0.000000
7.855333 0.000000
7.861333 0.000000
7.868333 0.000000
7.874333 0.000000
7.881333 0.000000
7.887333 0.000000
7.894333 0.000000
7.900333 0.000000
7.907333 0.000000
7.913333 0.000000
7.920333 0.000000
7.926333 0.000000
7.933333 0.000000
7.939333 0.000000
7.946333 0.000000
7.952333 0.000000
7.959333 0.000000
7.965333 0.000000
7.972333 0.000000
7.978333 0.000000
7.985333 0.000000
7.991333 0.000000
7.998333 0.000000
8.004333 0.000000
8.011333 0.000000
8.017333 0.000000
8.024333 0.000000
8.030333 0.000000
8.037333 0.000000
8.043333 0.000000
8.050333 0.000000
8.056333 0.000000
8.063333 0.000000
8.069333 0.000000
8.076333 0.000000
8.082333 0.000000
8.089333 0.000000
8.095333 0.000000
8.102333 0.000000
8.108333 0.000000
8.115333 0.000000
8.121333 0.000000
8.128333 0.000000
8.134333 0.000000
8.141333 0.000000
8.147333 0.000000
8.154333 0.000000
8.160333 0.000000
8.167333 0.000000
8.173333 0.000000
8.180333 0.000000
8.186333 0.000000
8.193333 0.000000
8.199333 0.000000
8.206333 0.000000
8.212333 0.000000
8.219333 0.000000
8.225333 0.000000
8.232333 0.000000
8.238333 0.000000
8.245333 0.000000
8.251333 0.000000
8.258333 0.000000
8.264333 0.000000
8.271333 0.000000
8.277333 0.000000
8.284333 0.000000
8.290333 0.000000
8.297333 0.000000
8.303333 0.000000
8.310333 0.000000
8.316333 0.000000
8.323333 0.000000
8.329333 0.000000
8.336333 0.000000
8.342333 0.000000
8.355333 0.000000
8.368333 0.000000
8.381333 0.000000
8.394333 0.000000
8.879000 0.000052
8.892000 0.000239
8.905000 0.000632
8.918000 0.001277
8.931000 0.002177
8.944000 0.003297
8.950000 0.000000
8.957000 0.004579
8.963000 0.000000
8.970000 0.005945
8.976000 0.000000
8.983000 0.007318
8.989000 0.000000
8.996000 0.008622
9.002000 0.000000
9.009000 0.009795
9.015000 0.000000
9.022000 0.000003
9.028000 0.000000
9.035000 0.000003
9.041000 0.000000
9.048000 0.000003
9.054000 0.000000
9.061000 0.000003
9.067000 0.000000
9.074000 0.000003
9.080000 0.000000
9.087000 0.000003
9.093000 0.000000
9.100000 0.000003
9.106000 0.000000
9.113000 0.000003
9.119000 0.000000
9.126000 0.000003
9.132000 0.000000
9.139000 0.000003
9.145000 0.000000
9.152000 0.000003
9.158000 0.000000
9.165000 0.000003
9.171000 0.000000
9.178000 0.000002
9.184000 0.000000
9.191000 0.000002
9.197000 0.000000
9.204000 0.000002
9.210000 0.000000
9.217000 0.000002
9.223000 0.000000
9.230000 0.000002
9.236000 0.000000
9.243000 0.000001
9.249000 0.000000
9.256000 0.000001
9.262000 0.000000
9.269000 0.000001
9.275000 0.000000
9.282000 0.000001
9.288000 0.000000
9.295000 0.000001
9.301000 0.000000
9.308000 0.000000
9.314000 0.000000
9.321000 0.000000
9.327000 0.000000
9.334000 0.000000
9.340000 0.000000
9.347000 0.000000
9.353000 0.000000
9.360000 0.000000
9.366000 0.000000
9.373000 0.000000
9.379000 0.000000
9.386000 0.000000
9.392000 0.000000
9.399000 0.000000
9.405000 0.000000
9.412000 0.000000
9.418000 0.000000
9.425000 0.000000
9.431000 0.000000
9.438000 0.000000
9.444000 0.000000
9.451000 0.000000
9.457000 0.000000
9.464000 0.000000
9.470000 0.000000
9.477000 0.000000
9.483000 0.000000
9.490000 0.000000
9.496000 0.000000
9.503000 0.000000
9.509000 0.000000
9.516000 0.000000
9.522000 0.000000
9.529000 0.000000
9.535000 0.000000
9.542000 0.000000
9.548000 0.000000
9.555000 0.000000
9.561000 0.000000
9.568000 0.000000
9.574000 0.000000
9.581000 0.000000
9.587000 0.000000
9.594000 0.000000
9.600000 0.000000
9.607000 0.000000
9.613000 0.000000
9.620000 0.000000
9.626000 0.000000
9.633000 0.000000
9.639000 0.000000
9.646000 0.000000
9.652000 0.000000
9.659000 0.000000
9.665000 0.000000
9.672000 0.000000
9.678000 0.000000
9.685000 0.000000
9.691000 0.000000
9.698000 0.000000
9.704000 0.000000
9.711000 0.000000
9.717000 0.000000
9.724000 0.000000
9.730000 0.000000
9.737000 0.000000
9.743000 0.000000
9.750000 0.000000
9.756000 0.000000
9.763000 0.000000
9.769000 0.000000
9.776000 0.000000
9.782000 0.000000
9.789000 0.000000
9.795000 0.000000
9.802000 0.000000
9.808000 0.000000
9.815000 0.000000
9.821000 0.000000
9.834000 0.000000
9.847000 0.000000
9.860000 0.000000
9.873000 0.000000
10.370667 0.000013
10.383667 0.000068
10.396667 0.000205
10.409667 0.000465
10.422667 0.000880
10.435667 0.001467
10.441667 0.000000
10.448667 0.002222
10.454667 0.000000
10.461667 0.003125
10.467667 0.000000
10.474667 0.004142
10.480667 0.000000
10.487667 0.005229
10.493667 0.000000
10.500667 0.000002
10.506667 0.000000
10.513667 0.000002
10.519667 0.000000
10.526667 0.000002
10.532667 0.000000
10.539667 0.000003
10.545667 0.000000
10.552667 0.000003
10.558667 0.000000
10.565667 0.000003
10.571667 0.000000
10.578667 0.000003
10.584667 0.000000
10.591667 0.000003
10.597667 0.000000
10.604667 0.000003
10.610667 0.000000
10.617667 0.000003
10.623667 0.000000
10.630667 0.000003
10.636667 0.000000
10.643667 0.000003
10.649667 0.000000
10.656667 0.000003
10.662667 0.000000
10.669667 0.000003
10.675667 0.000000
10.682667 0.000003
10.688667 0.000000
10.695667 0.000002
10.701667 0.000000
10.708667 0.000002
10.714667 0.000000
10.721667 0.000002
10.727667 0.000000
10.734667 0.000002
10.740667 0.000000
10.747667 0.000001
10.753667 0.000000
10.760667 0.000001
10.766667 0.000000
10.773667 0.000001
10.779667 0.000000
10.786667 0.000001
10.792667 0.000000
10.799667 0.000001
10.805667 0.000000
10.812667 0.000000
10.818667 0.000000
10.825667 0.000000
10.831667 0.000000
10.838667 0.000000
10.844667 0.000000
10.851667 0.000000
10.857667 0.000000
10.864667 0.000000
10.870667 0.000000
10.877667 0.000000
10.883667 0.000000
10.890667 0.000000
10.896667 0.000000
10.903667 0.000000
10.909667 0.000000
10.916667 0.000000
10.922667 0.000000
10.929667 0.000000
10.935667 0.000000
10.942667 0.000000
10.948667 0.000000
10.955667 0.000000
10.961667 0.000000
10.968667 0.000000
10.974667 0.000000
10.981667 0.000000
10.987667 0.000000
10.994667 0.000000
11.000667 0.000000
11.007667 0.000000
11.013667 0.000000
11.020667 0.000000
11.026667 0.000000
11.033667 0.000000
11.039667 0.000000
11.046667 0.000000
11.052667 0.000000
11.059667 0.000000
11.065667 0.000000
11.072667 0.000000
11.078667 0.000000
11.085667 0.000000
11.091667 0.000000
11.098667 0.000000
11.104667 0.000000
11.111667 0.000000
11.117667 0.000000
11.124667 0.000000
11.130667 0.000000
11.137667 0.000000
11.143667 0.000000
11.150667 0.000000
11.156667 0.000000
11.163667 0.000000
11.169667 0.000000
11.176667 0.000000
11.182667 0.000000
11.189667 0.000000
11.195667 0.000000
11.202667 0.000000
11.208667 0.000000
11.215667 0.000000
11.221667 0.000000
11.228667 0.000000
11.234667 0.000000
11.241667 0.000000
11.247667 0.000000
11.254667 0.000000
11.260667 0.000000
11.267667 0.000000
11.273667 0.000000
11.280667 0.000000
11.286667 0.000000
11.293667 0.000000
11.299667 0.000000
11.312667 0.000000
11.325667 0.000000
11.338667 0.000000
11.351667 0.000000
11.862333 0.000003
11.875333 0.000019
11.888333 0.000064
11.901333 0.000161
11.914333 0.000336
11.927333 0.000610
11.933333 0.000000
11.940333 0.001001
11.946333 0.000000
11.953333 0.001516
11.959333 0.000000
11.966333 0.002153
11.972333 0.000000
11.979333 0.000001
11.985333 0.000000
11.992333 0.000001
11.998333 0.000000
12.005333 0.000001
12.011333 0.000000
12.018333 0.000002
12.024333 0.000000
12.031333 0.000002
12.037333 0.000000
12.044333 0.000002
12.050333 0.000000
12.057333 0.000002
12.063333 0.000000
12.070333 0.000002
12.076333 0.000000
12.083333 0.000003
12.089333 0.000000
12.096333 0.000003
12.102333 0.000000
12.109333 0.000003
12.115333 0.000000
12.122333 0.000003
12.128333 0.000000
12.135333 0.000003
12.141333 0.000000
12.148333 0.000003
12.154333 0.000000
12.161333 0.000003
12.167333 0.000000
12.174333 0.000003
12.180333 0.000000
12.187333 0.000003
12.193333 0.000000
12.200333 0.000002
12.206333 0.000000
12.213333 0.000002
12.219333 0.000000
12.226333 0.000002
12.232333 0.000000
12.239333 0.000002
12.245333 0.000000
12.252333 0.000001
12.258333 0.000000
12.265333 0.000001
12.271333 0.000000
12.278333 0.000001
12.284333 0.000000
12.291333 0.000001
12.297333 0.000000
12.304333 0.000001
12.310333 0.000000
12.317333 0.000000
12.323333 0.000000
12.330333 0.000000
12.336333 0.000000
12.343333 0.000000
12.349333 0.000000
12.356333 0.000000
12.362333 0.000000
12.369333 0.000000
12.375333 0.000000
12.382333 0.000000
12.388333 0.000000
12.395333 0.000000
12.401333 0.000000
12.408333 0.000000
12.414333 0.000000
12.421333 0.000000
12.427333 0.000000
12.434333 0.000000
12.440333 0.000000
12.447333 0.000000
12.453333 0.000000
12.460333 0.000000
12.466333 0.000000
12.473333 0.000000
12.479333 0.000000
12.486333 0.000000
12.492333 0.000000
12.499333 0.000000
12.505333 0.000000
12.512333 0.000000
12.518333 0.000000
12.525333 0.000000
12.531333 0.000000
12.538333 0.000000
12.544333 0.000000
12.551333 0.000000
12.557333 0.000000
12.564333 0.000000
12.570333 0.000000
12.577333 0.000000
12.583333 0.000000
12.590333 0.000000
12.596333 0.000000
12.603333 0.000000
12.609333 0.000000
12.616333 0.000000
12.622333 0.000000
12.629333 0.000000
12.635333 0.000000
12.642333 0.000000
12.648333 0.000000
12.655333 0.000000
12.661333 0.000000
12.668333 0.000000
12.674333 0.000000
12.681333 0.000000
12.687333 0.000000
12.694333 0.000000
12.700333 0.000000
12.707333 0.000000
12.713333 0.000000
12.720333 0.000000
12.726333 0.000000
12.733333 0.000000
12.739333 0.000000
12.746333 0.000000
12.752333 0.000000
12.759333 0.000000
12.765333 0.000000
12.772333 0.000000
12.778333 0.000000
12.791333 0.000000
12.804333 0.000000
12.817333 0.000000
12.830333 0.000000
13.354000 0.000001
13.367000 0.000005
13.380000 0.000019
13.393000 0.000054
13.406000 0.000122
13.419000 0.000240
13.425000 0.000000
13.432000 0.000425
13.438000 0.000000
13.445000 0.000690
13.451000 0.000000
13.458000 0.000000
13.464000 0.000000
13.471000 0.000000
13.477000 0.000000
13.484000 0.000001
13.490000 0.000000
13.497000 0.000001
13.503000 0.000000
13.510000 0.000001
13.516000 0.000000
13.523000 0.000001
13.529000 0.000000
13.536000 0.000001
13.542000 0.000000
13.549000 0.000002
13.555000 0.000000
13.562000 0.000002
13.568000 0.000000
13.575000 0.000002
13.581000 0.000000
13.588000 0.000002
13.594000 0.000000
13.601000 0.000002
13.607000 0.000000
13.614000 0.000002
13.620000 0.000000
13.627000 0.000003
13.633000 0.000000
13.640000 0.000003
13.646000 0.000000
13.653000 0.000003
13.659000 0.000000
13.666000 0.000003
13.672000 0.000000
13.679000 0.000002
13.685000 0.000000
13.692000 0.000002
13.698000 0.000000
13.705000 0.000002
13.711000 0.000000
13.718000 0.000002
13.724000 0.000000
13.731000 0.000002
13.737000 0.000000
13.744000 0.000001
13.750000 0.000000
13.757000 0.000001
13.763000 0.000000
13.770000 0.000001
13.776000 0.000000
13.783000 0.000001
13.789000 0.000000
13.796000 0.000001
13.802000 0.000000
13.809000 0.000000
13.815000 0.000000
13.822000 0.000000
13.828000 0.000000
13.835000 0.000000
13.841000 0.000000
13.848000 0.000000
13.854000 0.000000
13.861000 0.000000
13.867000 0.000000
13.874000 0.000000
13.880000 0.000000
13.887000 0.000000
13.893000 0.000000
13.900000 0.000000
13.906000 0.000000
13.913000 0.000000
13.919000 0.000000
13.926000 0.000000
13.932000 0.000000
13.939000 0.000000
13.945000 0.000000
13.952000 0.000000
13.958000 0.000000
13.965000 0.000000
13.971000 0.000000
13.978000 0.000000
13.984000 0.000000
13.991000 0.000000
13.997000 0.000000
14.004000 0.000000
14.010000 0.000000
14.017000 0.000000
14.023000 0.000000
14.030000 0.000000
14.036000 0.000000
14.043000 0.000000
14.049000 0.000000
14.056000 0.000000
14.062000 0.000000
14.069000 0.000000
14.075000 0.000000
14.082000 0.000000
14.088000 0.000000
14.095000 0.000000
14.101000 0.000000
14.108000 0.000000
14.114000 0.000000
14.121000 0.000000
14.127000 0.000000
14.134000 0.000000
14.140000 0.000000
14.147000 0.000000
14.153000 0.000000
14.160000 0.000000
14.166000 0.000000
14.173000 0.000000
14.179000 0.000000
14.186000 0.000000
14.192000 0.000000
14.199000 0.000000
14.205000 0.000000
14.212000 0.000000
14.218000 0.000000
14.225000 0.000000
14.231000 0.000000
14.238000 0.000000
14.244000 0.000000
14.251000 0.000000
14.257000 0.000000
14.270000 0.000000
14.283000 0.000000
14.296000 0.000000
14.309000 0.000000
14.845667 0.000000
14.858667 0.000001
14.871667 0.000006
14.884667 0.000017
14.897667 0.000043
14.910667 0.000091
14.916667 0.000000
14.923667 0.000172
14.929667 0.000000
14.936667 0.000000
14.942667 0.000000
14.949667 0.000000
14.955667 0.000000
14.962667 0.000000
14.968667 0.000000
14.975667 0.000000
14.981667 0.000000
14.988667 0.000000
14.994667 0.000000
15.001667 0.000001
15.007667 0.000000
15.014667 0.000001
15.020667 0.000000
15.027667 0.000001
15.033667 0.000000
15.040667 0.000001
15.046667 0.000000
15.053667 0.000001
15.059667 0.000000
15.066667 0.000001
15.072667 0.000000
15.079667 0.000002
15.085667 0.000000
15.092667 0.000002
15.098667 0.000000
15.105667 0.000002
15.111667 0.000000
15.118667 0.000002
15.124667 0.000000
15.131667 0.000002
15.137667 0.000000
15.144667 0.000002
15.150667 0.000000
15.157667 0.000002
15.163667 0.000000
15.170667 0.000002
15.176667 0.000000
15.183667 0.000002
15.189667 0.000000
15.196667 0.000002
15.202667 0.000000
15.209667 0.000002
15.215667 0.000000
15.222667 0.000001
15.228667 0.000000
15.235667 0.000001
15.241667 0.000000
15.248667 0.000001
15.254667 0.000000
15.261667 0.000001
15.267667 0.000000
15.274667 0.000001
15.280667 0.000000
15.287667 0.000001
15.293667 0.000000
15.300667 0.000000
15.306667 0.000000
15.313667 0.000000
15.319667 0.000000
15.326667 0.000000
15.332667 0.000000
15.339667 0.000000
15.345667 0.000000
15.352667 0.000000
15.358667 0.000000
15.365667 0.000000
15.371667 0.000000
15.378667 0.000000
15.384667 0.000000
15.391667 0.000000
15.397667 0.000000
15.404667 0.000000
15.410667 0.000000
15.417667 0.000000
15.423667 0.000000
15.430667 0.000000
15.436667 0.000000
15.443667 0.000000
15.449667 0.000000
15.456667 0.000000
15.462667 0.000000
15.469667 0.000000
15.475667 0.000000
15.482667 0.000000
15.488667 0.000000
15.495667 0.000000
15.501667 0.000000
15.508667 0.000000
15.514667 0.000000
15.521667 0.000000
15.527667 0.000000
15.534667 0.000000
15.540667 0.000000
15.547667 0.000000
15.553667 0.000000
15.560667 0.000000
15.566667 0.000000
15.573667 0.000000
15.579667 0.000000
15.586667 0.000000
15.592667 0.000000
15.599667 0.000000
15.605667 0.000000
15.612667 0.000000
15.618667 0.000000
15.625667 0.000000
15.631667 0.000000
15.638667 0.000000
15.644667 0.000000
15.651667 0.000000
15.657667 0.000000
15.664667 0.000000
15.670667 0.000000
15.677667 0.000000
15.683667 0.000000
15.690667 0.000000
15.696667 0.000000
15.703667 0.000000
15.709667 0.000000
15.716667 0.000000
15.722667 0.000000
15.729667 0.000000
15.735667 0.000000
15.748667 0.000000
15.761667 0.000000
15.774667 0.000000
15.787667 0.000000
16.337333 0.000000
16.350333 0.000000
16.363333 0.000002
16.376333 0.000005
16.389333 0.000015
16.402333 0.000033
16.408333 0.000000
16.415333 0.000000
16.421333 0.000000
16.428333 0.000000
16.434333 0.000000
16.441333 0.000000
16.447333 0.000000
16.454333 0.000000
16.460333 0.000000
16.467333 0.000000
16.473333 0.000000
16.480333 0.000000
16.486333 0.000000
16.493333 0.000000
16.499333 0.000000
16.506333 0.000000
16.512333 0.000000
16.519333 0.000000
16.525333 0.000000
16.532333 0.000001
16.538333 0.000000
16.545333 0.000001
16.551333 0.000000
16.558333 0.000001
16.564333 0.000000
16.571333 0.000001
16.577333 0.000000
16.584333 0.000001
16.590333 0.000000
16.597333 0.000001
16.603333 0.000000
16.610333 0.000002
16.616333 0.000000
16.623333 0.000002
16.629333 0.000000
16.636333 0.000002
16.642333 0.000000
16.649333 0.000002
16.655333 0.000000
16.662333 0.000002
16.668333 0.000000
16.675333 0.000002
16.681333 0.000000
16.688333 0.000001
16.694333 0.000000
16.701333 0.000001
16.707333 0.000000
16.714333 0.000001
16.720333 0.000000
16.727333 0.000001
16.733333 0.000000
16.740333 0.000001
16.746333 0.000000
16.753333 0.000001
16.759333 0.000000
16.766333 0.000001
16.772333 0.000000
16.779333 0.000000
16.785333 0.000000
16.792333 0.000000
16.798333 0.000000
16.805333 0.000000
16.811333 0.000000
16.818333 0.000000
16.824333 0.000000
16.831333 0.000000
16.837333 0.000000
16.844333 0.000000
16.850333 0.000000
16.857333 0.000000
16.863333 0.000000
16.870333 0.000000
16.876333 0.000000
16.883333 0.000000
16.889333 0.000000
16.896333 0.000000
16.902333 0.000000
16.909333 0.000000
16.915333 0.000000
16.922333 0.000000
16.928333 0.000000
16.935333 0.000000
16.941333 0.000000
16.948333 0.000000
16.954333 0.000000
16.961333 0.000000
16.967333 0.000000
16.974333 0.000000
16.980333 0.000000
16.987333 0.000000
16.993333 0.000000
17.000333 0.000000
17.006333 0.000000
17.013333 0.000000
17.019333 0.000000
17.026333 0.000000
17.032333 0.000000
17.039333 0.000000
17.045333 0.000000
17.052333 0.000000
17.058333 0.000000
17.065333 0.000000
17.071333 0.000000
17.078333 0.000000
17.084333 0.000000
17.091333 0.000000
17.097333 0.000000
17.104333 0.000000
17.110333 0.000000
17.117333 0.000000
17.123333 0.000000
17.130333 0.000000
17.136333 0.000000
17.143333 0.000000
17.149333 0.000000
17.156333 0.000000
17.162333 0.000000
17.169333 0.000000
17.175333 0.000000
17.182333 0.000000
17.188333 0.000000
17.195333 0.000000
17.201333 0.000000
17.208333 0.000000
17.214333 0.000000
17.227333 0.000000
17.240333 0.000000
17.253333 0.000000
17.266333 0.000000
17.829000 0.000000
17.842000 0.000000
17.855000 0.000000
17.868000 0.000002
17.881000 0.000005
17.894000 0.000000
17.900000 0.000000
17.907000 0.000000
17.913000 0.000000
17.920000 0.000000
17.926000 0.000000
17.933000 0.000000
17.939000 0.000000
17.946000 0.000000
17.952000 0.000000
17.959000 0.000000
17.965000 0.000000
17.972000 0.000000
17.978000 0.000000
17.985000 0.000000
17.991000 0.000000
17.998000 0.000000
18.004000 0.000000
18.011000 0.000000
18.017000 0.000000
18.024000 0.000000
18.030000 0.000000
18.037000 0.000000
18.043000 0.000000
18.050000 0.000001
18.056000 0.000000
18.063000 0.000001
18.069000 0.000000
18.076000 0.000001
18.082000 0.000000
18.089000 0.000001
18.095000 0.000000
18.102000 0.000001
18.108000 0.000000
18.115000 0.000001
18.121000 0.000000
18.128000 0.000001
18.134000 0.000000
18.141000 0.000001
18.147000 0.000000
18.154000 0.000001
18.160000 0.000000
18.167000 0.000001
18.173000 0.000000
18.180000 0.000001
18.186000 0.000000
18.193000 0.000001
18.199000 0.000000
18.206000 0.000001
18.212000 0.000000
18.219000 0.000001
18.225000 0.000000
18.232000 0.000001
18.238000 0.000000
18.245000 0.000001
18.251000 0.000000
18.258000 0.000000
18.264000 0.000000
18.271000 0.000000
18.277000 0.000000
18.284000 0.000000
18.290000 0.000000
18.297000 0.000000
18.303000 0.000000
18.310000 0.000000
18.316000 0.000000
18.323000 0.000000
18.329000 0.000000
18.336000 0.000000
18.342000 0.000000
18.349000 0.000000
18.355000 0.000000
18.362000 0.000000
18.368000 0.000000
18.375000 0.000000
18.381000 0.000000
18.388000 0.000000
18.394000 0.000000
18.401000 0.000000
18.407000 0.000000
18.414000 0.000000
18.420000 0.000000
18.427000 0.000000
18.433000 0.000000
18.440000 0.000000
18.446000 0.000000
18.453000 0.000000
18.459000 0.000000
18.466000 0.000000
18.472000 0.000000
18.479000 0.000000
18.485000 0.000000
18.492000 0.000000
18.498000 0.000000
18.505000 0.000000
18.511000 0.000000
18.518000 0.000000
18.524000 0.000000
18.531000 0.000000
18.537000 0.000000
18.544000 0.000000
18.550000 0.000000
18.557000 0.000000
18.563000 0.000000
18.570000 0.000000
18.576000 0.000000
18.583000 0.000000
18.589000 0.000000
18.596000 0.000000
18.602000 0.000000
18.609000 0.000000
18.615000 0.000000
18.622000 0.000000
18.628000 0.000000
18.635000 0.000000
18.641000 0.000000
18.648000 0.000000
18.654000 0.000000
18.661000 0.000000
18.667000 0.000000
18.674000 0.000000
18.680000 0.000000
18.687000 0.000000
18.693000 0.000000
18.706000 0.000000
18.719000 0.000000
18.732000 0.000000
18.745000 0.000000
19.320667 0.000000
19.333667 0.000000
19.346667 0.000000
19.359667 0.000001
19.372667 0.000000
19.385667 0.000000
19.391667 0.000000
19.398667 0.000000
19.404667 0.000000
19.411667 0.000000
19.417667 0.000000
19.424667 0.000000
19.430667 0.000000
19.437667 0.000000
19.443667 0.000000
19.450667 0.000000
19.456667 0.000000
19.463667 0.000000
19.469667 0.000000
19.476667 0.000000
19.482667 0.000000
19.489667 0.000000
19.495667 0.000000
19.502667 0.000000
19.508667 0.000000
19.515667 0.000000
19.521667 0.000000
19.528667 0.000000
19.534667 0.000000
19.541667 0.000000
19.547667 0.000000
19.554667 0.000000
19.560667 0.000000
19.567667 0.000001
19.573667 0.000000
19.580667 0.000001
19.586667 0.000000
19.593667 0.000001
19.599667 0.000000
19.606667 0.000001
19.612667 0.000000
19.619667 0.000001
19.625667 0.000000
19.632667 0.000001
19.638667 0.000000
19.645667 0.000001
19.651667 0.000000
19.658667 0.000001
19.664667 0.000000
19.671667 0.000001
19.677667 0.000000
19.684667 0.000001
19.690667 0.000000
19.697667 0.000001
19.703667 0.000000
19.710667 0.000001
19.716667 0.000000
19.723667 0.000000
19.729667 0.000000
19.736667 0.000000
19.742667 0.000000
19.749667 0.000000
19.755667 0.000000
19.762667 0.000000
19.768667 0.000000
19.775667 0.000000
19.781667 0.000000
19.788667 0.000000
19.794667 0.000000
19.801667 0.000000
19.807667 0.000000
19.814667 0.000000
19.820667 0.000000
19.827667 0.000000
19.833667 0.000000
19.840667 0.000000
19.846667 0.000000
19.853667 0.000000
19.859667 0.000000
19.866667 0.000000
19.872667 0.000000
19.879667 0.000000
19.885667 0.000000
19.892667 0.000000
19.898667 0.000000
19.905667 0.000000
19.911667 0.000000
19.918667 0.000000
19.924667 0.000000
19.931667 0.000000
19.937667 0.000000
19.944667 0.000000
19.950667 0.000000
19.957667 0.000000
19.963667 0.000000
19.970667 0.000000
19.976667 0.000000
19.983667 0.000000
19.989667 0.000000
19.996667 0.000000
20.002667 0.000000
20.009667 0.000000
20.015667 0.000000
20.022667 0.000000
20.028667 0.000000
20.035667 0.000000
20.041667 0.000000
20.048667 0.000000
20.054667 0.000000
20.061667 0.000000
20.067667 0.000000
20.074667 0.000000
20.080667 0.000000
20.087667 0.000000
20.093667 0.000000
20.100667 0.000000
20.106667 0.000000
20.113667 0.000000
20.119667 0.000000
20.126667 0.000000
20.132667 0.000000
20.139667 0.000000
20.145667 0.000000
20.152667 0.000000
20.158667 0.000000
20.165667 0.000000
20.171667 0.000000
20.184667 0.000000
20.197667 0.000000
20.210667 0.000000
20.223667 0.000000
20.812333 0.000000
20.825333 0.000000
20.838333 0.000000
20.851333 0.000000
20.864333 0.000000
20.877333 0.000000
20.883333 0.000000
20.890333 0.000000
20.896333 0.000000
20.903333 0.000000
20.909333 0.000000
20.916333 0.000000
20.922333 0.000000
20.929333 0.000000
20.935333 0.000000
20.942333 0.000000
20.948333 0.000000
20.955333 0.000000
20.961333 0.000000
20.968333 0.000000
20.974333 0.000000
20.981333 0.000000
20.987333 0.000000
20.994333 0.000000
21.000333 0.000000
21.007333 0.000000
21.013333 0.000000
21.020333 0.000000
21.026333 0.000000
21.033333 0.000000
21.039333 0.000000
21.046333 0.000000
21.052333 0.000000
21.059333 0.000000
21.065333 0.000000
21.072333 0.000000
21.078333 0.000000
21.085333 0.000000
21.091333 0.000000
21.098333 0.000000
21.104333 0.000000
21.111333 0.000000
21.117333 0.000000
21.124333 0.000000
21.130333 0.000000
21.137333 0.000001
21.143333 0.000000
21.150333 0.000001
21.156333 0.000000
21.163333 0.000001
35.00000 0.000000
45.00000 0.000000
55.00000 0.000000
70.00000 0.000000


==> rel_f1.dat <==
x y1 y2
2.000000 0.654725 0.322499
2.500000 0.747610 0.387971
3.000000 0.815352 0.445346
3.500000 0.893262 0.535314
4.000000 0.782428 0.402078
4.500000 0.930804 0.588690
5.000000 0.936815 0.596583
5.500000 0.953867 0.632359
6.000000 0.928667 0.572987
6.500000 0.976374 0.697925
7.000000 0.958446 0.635437
7.500000 0.910924 0.533270
8.000000 0.931462 0.568044
8.500000 0.883572 0.488153
9.000000 0.733111 0.335869
9.500000 0.327084 0.114995
10.000000 0 0


==> rel_f2.dat <==
x y1 y2
2.000000 0.624516 0.312861
2.500000 0.717047 0.373882
3.000000 0.786340 0.427100
3.500000 0.869695 0.512598
4.000000 0.749844 0.380582
4.500000 0.911178 0.560626
5.000000 0.917813 0.566487
5.500000 0.937884 0.600247
6.000000 0.907599 0.539920
6.500000 0.965747 0.663069
7.000000 0.942847 0.598977
7.500000 0.886242 0.497306
8.000000 0.909916 0.530175
8.500000 0.854785 0.451751
9.000000 0.694036 0.306745
9.500000 0.298762 0.103355
10.000000 0 0


==> rel_f3.dat <==
x y1 y2
2.000000 0.655790 0.322798
2.500000 0.748769 0.388597
3.000000 0.816502 0.446290
3.500000 0.894211 0.536589
4.000000 0.783829 0.403365
4.500000 0.931621 0.590410
5.000000 0.937617 0.598478
5.500000 0.954541 0.634414
6.000000 0.929588 0.575153
6.500000 0.976816 0.700200
7.000000 0.959122 0.637864
7.500000 0.912048 0.535716
8.000000 0.932436 0.570629
8.500000 0.884922 0.490678
9.000000 0.735040 0.337931
9.500000 0.328565 0.115838
10.000000 0 0


==> rel_f4.dat <==
x y1 y2
2.000000 0.786126 0.403118
2.500000 0.866447 0.484603
3.000000 0.916803 0.554263
3.500000 0.963523 0.655078
4.000000 0.896417 0.514385
4.500000 0.981419 0.716339
5.000000 0.983994 0.727051
5.500000 0.990136 0.763571
6.000000 0.981210 0.709048
6.500000 0.996483 0.825748
7.000000 0.991835 0.772544
7.500000 0.974313 0.674937
8.000000 0.982839 0.711612
8.500000 0.961848 0.630690
9.000000 0.865858 0.457198
9.500000 0.452921 0.167236
10.000000 0 0


==> std_f1.dat <==
x y1 y2 y3 y4
2.000000 2.768531 6.535682 2.78819913649703 6.56091637814936
3.000000 2.364891 5.873132 2.37694207087848 5.89737977736351
4.000000 2.086229 5.272827 2.08284831971981 5.26471285324107
5.000000 1.871370 4.746888 1.86471117967090 4.72930240876347
6.000000 1.720335 4.353503 1.71755933196060 4.34611918418554
7.000000 1.595373 4.016330 1.59748916658907 4.02201116839786
8.000000 1.503884 3.765720 1.51088724333028 3.78525787852493
9.000000 1.426399 3.551641 1.43088039016070 3.56420615960118
10.000000 1.366885 3.386726 1.37427187497602 3.40745389363339


==> std_f2.dat <==
x y1 y2 y3 y4
2.000000 2.882666 6.684365 2.90244583807618 6.70545821185992
3.000000 2.506593 6.148840 2.51409057754569 6.16158007166920
4.000000 2.217567 5.579304 2.22233860513271 5.58935945754168
5.000000 2.002420 5.083001 2.00297472155505 5.08420260764813
6.000000 1.838659 4.672466 1.82733695012807 4.64180403793378
7.000000 1.713948 4.345129 1.71264765584940 4.34126437234874
8.000000 1.623471 4.102419 1.62536302776425 4.10757081974609
9.000000 1.537291 3.866806 1.53267289225366 3.85400827166759
10.000000 1.471027 3.684102 1.46510589550185 3.66693163012481								


==> std_f3.dat <==
x y1 y2 y3 y4
2 2.7539 6.5151 2.7697 6.5356
3 2.3649 5.8731 2.37 5.8831
4 2.0721 5.2387 2.076 5.2482
5 1.8714 4.7469 1.8777 4.7631
6 1.7089 4.3222 1.7081 4.32
7 1.5954 4.0163 1.5939 4.0123
8 1.5039 3.7657 1.4971 3.7468
9 1.4174 3.5261 1.4149 3.519
10 1.3585 3.3627 1.3542 3.3505


==> std_f4.dat <==
x y1 y2 y3 y4
2 2.2201 5.5425 2.2256 5.5543
3 1.8368 4.6332 1.8434 4.6501
4 1.5987 4.0037 1.6005 4.0086
5 1.4349 3.5547 1.4375 3.562
6 1.3032 3.1896 1.3032 3.1896
7 1.2131 2.9403 1.2082 2.9268
8 1.1406 2.741 1.1475 2.7598
9 1.0793 2.5736 1.0779 2.5697
10 1.0318 2.4449 1.0281 2.4349

